On generating functions and Mehler--Heine formulas for discrete Charlier and Meixner Sobolev-type orthogonal polynomials

Generating functions are among the most important analytical tools in the theory of orthogonal polynomials, providing a unified framework for deriving structural identities, asymptotic expansions, and zero distributions. However, despite the extensive development of discrete Sobolev orthogonal polynomials, no general generating-function theory has been available for the Sobolev-type Charlier and Meixner families associated with arbitrary-order forward differences $j\geq 1$ and an exterior mass point $\alpha<0$. In this paper, we develop the first unified generating-function framework for these families. Starting from explicit connection formulas, we derive generating functions for the Sobolev-type polynomials and their iterated forward differences, which serve as the main analytical tool for establishing new Mehler--Heine formulas. The resulting asymptotic analysis shows that an exterior Sobolev perturbation generates exactly one exceptional zero converging to the mass point, while the remaining zeros preserve the classical asymptotic distribution. Moreover, the limiting Mehler--Heine functions are independent of both the Sobolev mass parameter and the order of the forward difference operator, revealing a universality phenomenon for higher-order discrete Sobolev perturbations. These results considerably extend the analytical theory of discrete Sobolev orthogonal polynomials and establish a direct connection between generating functions, Mehler--Heine asymptotics, and the asymptotic distribution of the zeros for the discrete Sobolev-type Charlier and Meixner families.

==> fChar_n100.dat <==
-5	9.480976228929639603
-5993/1200	9.5362298417617289397
-2993/600	9.5916279712338621068
-1993/400	9.6471685994337420941
-1493/300	9.7028496675331377785
-1193/240	9.7586690753666377764
-993/200	9.8146246810080920271
-5951/1200	9.8707143003447505788
-743/150	9.9269357066491094651
-1979/400	9.9832866301484739772
-593/120	10.039764757592250063
-5923/1200	10.096367731816975013
-493/100	10.153093151309099037
-5909/1200	10.209938569765529755
-2951/600	10.266901495651952104
-393/80	10.323979391758936591
-368/75	10.381169674755849283
-5881/1200	10.438469714742577403
-979/200	10.495876834799084857
-5867/1200	10.55338831053281249
-293/60	10.61100136962393837
-1951/400	10.668713191368513854
-2923/600	10.726520906219491714
-5839/1200	10.784421595325663078
-243/50	10.842412290068520458
-233/48	10.900489971597064626
-2909/600	10.958651570360573657
-1937/400	11.016893965639352923
-1451/300	11.0752139850734854
-5797/1200	11.133608404189602159
-193/40	11.192073945925693446
-5783/1200	11.250607280153981326
-361/75	11.309205023201875393
-1923/400	11.367863737371033625
-2881/600	11.426579930454551006
-1151/240	11.485350055252299132
-479/100	11.544170509084440579
-5741/1200	11.60303763330314239
-2867/600	11.661947712802513633
-1909/400	11.72089697552679259
-143/30	11.779881591976809707
-5713/1200	11.838897674714753068
-951/200	11.897941277867263762
-5699/1200	11.957008396626889131
-1423/300	12.016094966751922508
-379/80	12.075196864064658698
-2839/600	12.134309903948095085
-5671/1200	12.193429840841108895
-118/25	12.252552367732141792
-5657/1200	12.311673115651423662
-113/24	12.370787653161768064
-1881/400	12.429891485847972554
-1409/300	12.488980055804857701
-5629/1200	12.548048741123979353
-937/200	12.607092855379049367
-1123/240	12.666107647110100731
-701/150	12.725088299306433688
-1867/400	12.784029928888380216
-2797/600	12.842927586187924892
-5587/1200	12.901776254428220921
-93/20	12.96057084920204083
-5573/1200	13.019306217949202057
-2783/600	13.077977139433008409
-1853/400	13.136578323215749122
-347/75	13.195104409133297988
-1109/240	13.253549966768855804
-923/200	13.311909494925880127
-5531/1200	13.370177421100247145
-1381/300	13.428348100951691193
-1839/400	13.48641581777456829
-551/120	13.544374781967990815
-5503/1200	13.602219130505381281
-229/50	13.659942926403493939
-5489/1200	13.717540158190953778
-2741/600	13.775004739376363308
-73/16	13.832330507916028309
-1367/300	13.889511225681354602
-5461/1200	13.94654057792596871
-909/200	14.003412172752616118
-5447/1200	14.06011954057989172
-68/15	14.116656133608857866
-1811/400	14.173015325289606301
-2713/600	14.229190409787821171
-5419/1200	14.285174601451401112
-451/100	14.34096103427719936
-1081/240	14.396542761377941682
-2699/600	14.451912754449382833
-1797/400	14.507063903237763149
-673/150	14.561989015007627773
-5377/1200	14.61668081401007197
-179/40	14.67113194095147684
-5363/1200	14.725334952462800728
-1339/300	14.779282320569492525
-1783/400	14.832966432162093997
-2671/600	14.886379588467599235
-1067/240	14.939514004521640252
-111/25	14.992361808641568724
-5321/1200	15.044915041900504825
-2657/600	15.097165657602425067
-1769/400	15.149105520758362052
-53/12	15.200726407563789994
-5293/1200	15.252020004877270864
-881/200	15.302977909700437021
-5279/1200	15.353591628659387145
-659/150	15.403852577487573336
-351/80	15.453752080510258206
-2629/600	15.503281370130621848
-5251/1200	15.552431586317599539
-437/100	15.601193776095532084
-5237/1200	15.649558893035711737
-523/120	15.697517796749907653
-1741/400	15.745061252385955861
-326/75	15.792179930125499824
-5209/1200	15.838864404683968655
-867/200	15.885105154812881142
-1039/240	15.930892562804564784
-1297/300	15.976216913999380097
-1727/400	16.021068396295541529
-2587/600	16.065437099661627381
-5167/1200	16.109313015651872212
-43/10	16.152686036924336296
-5153/1200	16.195545956762047769
-2573/600	16.237882468597214207
-1713/400	16.279685165538601458
-1283/300	16.320943539902178652
-205/48	16.361646982745129427
-853/200	16.401784783403330493
-5111/1200	16.441346129032399779
-319/75	16.480320104152417519
-1699/400	16.518695690196424752
-509/120	16.556461765062804818
-5083/1200	16.593607102671654568
-423/100	16.63012037252525314
-5069/1200	16.66599013927273725
-2531/600	16.701204862279093122
-337/80	16.735752895198576281
-631/150	16.769622485552671597
-5041/1200	16.802801774312707088
-839/200	16.835278795487236155
-5027/1200	16.867041475714304044
-251/60	16.8980776338587155
-1671/400	16.928374980614421716
-2503/600	16.957921118112145836
-4999/1200	16.986703539532367423
-104/25	17.014709628723787459
-997/240	17.041926659827396611
-2489/600	17.06834179690627064
-1657/400	17.093942093581217998
-1241/300	17.118714492672405827
-4957/1200	17.14264582584709172
-33/8	17.165722813273589784
-4943/1200	17.187932063281600695
-617/150	17.209260072029036607
-1643/400	17.229693223175472939
-2461/600	17.249217787562360237
-983/240	17.267819922900130452
-409/100	17.285485673462333164
-4901/1200	17.30220096978693843
-2447/600	17.317951628384944112
-1629/400	17.332723351456426673
-61/15	17.346501726614175646
-4873/1200	17.359272226615053079
-811/200	17.371020209099220468
-4859/1200	17.381730916337376816
-1213/300	17.39138947498615264
-323/80	17.399980895851805875
-2419/600	17.407490073662366799
-4831/1200	17.413901786848380232
-201/50	17.419200697332394447
-4817/1200	17.423371350327347311
-481/120	17.426398174144001401
-1601/400	17.428265480007580897
-1199/300	17.428957461883764248
-4789/1200	17.428458196314187702
-797/200	17.426751642261615957
-191/48	17.42382164096493726
-298/75	17.419651915804141457
-1587/400	17.414226072175440577
-2377/600	17.407527597376692655
-4747/1200	17.399539860503290596
-79/20	17.390246112354679002
-4733/1200	17.379629485351662949
-2363/600	17.367672993464673818
-1573/400	17.354359532153158345
-589/150	17.339671878316258146
-941/240	17.323592690254948028
-783/200	17.306104507645802484
-4691/1200	17.287189751526560783
-1171/300	17.266830724293662177
-1559/400	17.245009609711923708
-467/120	17.221708472936534216
-4663/1200	17.196909260547539097
-97/25	17.170593800596991425
-4649/1200	17.142743802668946043
-2321/600	17.113340857952474217
-309/80	17.082366439327877451
-1157/300	17.049801901466280021
-4621/1200	17.015628480942780776
-769/200	16.979827296363345689
-4607/1200	16.942379348505623613
-23/6	16.903265520473868591
-1531/400	16.862466577868153062
-2293/600	16.819963168968057133
-4579/1200	16.775735824931020065
-381/100	16.729764960005540962
-913/240	16.682030871759416539
-2279/600	16.632513741323204717
-1517/400	16.581193633649103636
-284/75	16.528050497785436505
-4537/1200	16.473064167166933539
-151/40	16.41621435992100305
-4523/1200	16.357480679190184514
-1129/300	16.296842613470977255
-1503/400	16.234279536969239135
-2251/600	16.169770709972350358
-899/240	16.10329527923833827
-187/50	16.034832278402159713
-4481/1200	15.964360628399338205
-2237/600	15.891859137907153892
-1489/400	15.817306503803584869
-223/60	15.740681311644199127
-4453/1200	15.661962036157196988
-741/200	15.581127041756804508
-4439/1200	15.498154583075218895
-277/75	15.413022805513307584
-59/16	15.325709745810263114
-2209/600	15.236193332632416518
-4411/1200	15.144451387181412411
-367/100	15.050461623821949447
-4397/1200	14.954201650729290289
-439/120	14.855648970556745661
-1461/400	14.754780981123337462
-547/150	14.65157497612184632
-4369/1200	14.546008145847449334
-727/200	14.438057577947154082
-871/240	14.327700258190235309
-1087/300	14.214913071259880979
-1447/400	14.099672801566254668
-2167/600	13.981956134081181496
-4327/1200	13.861739655194665033
-18/5	13.738999853593442763
-4313/1200	13.613713121161787915
-2153/600	13.485855753904765527
-1433/400	13.355403952894150783
-1073/300	13.222333825237217692
-857/240	13.086621385068606238
-713/200	12.948242554565476175
-4271/1200	12.807173164986155565
-533/150	12.663388957732492192
-1419/400	12.516865585436115834
-85/24	12.36757861306881933
-4243/1200	12.215503519077266194
-353/100	12.060615696542232389
-4229/1200	11.902890454362589644
-2111/600	11.74230301846423748
-281/80	11.578828533034190821
-263/75	11.412442061780029758
-4201/1200	11.243118589214917716
-699/200	11.070833021968393856
-4187/1200	10.895560190123145157
-209/60	10.71727484857796317
-1391/400	10.535951678437089922
-2083/600	10.351565288426156951
-4159/1200	10.16409021633492087
-173/50	9.9735009304869982514
-829/240	9.7797718312368019875
-2069/600	9.5828772524938805944
-1377/400	9.3827914632748611981
-1031/300	9.1794886692831961787
-4117/1200	8.9729430145169126407
-137/40	8.7631285829045630242
-4103/1200	8.5500193999695742804
-256/75	8.3335894345231920985
-1363/400	8.1138126003862156877
-2041/600	7.8906627581397175965
-163/48	7.6641137169049419789
-339/100	7.4341392361525736022
-4061/1200	7.2007130275415687277
-2027/600	6.9638087567877377899
-1349/400	6.7234000455622685404
-101/30	6.4794604734203770204
-4033/1200	6.2319635797602723739
-671/200	5.9808828658126201101
-4019/1200	5.7261917966606869753
-1003/300	5.4678638032913490912
-267/80	5.2058722846771434652
-1999/600	4.940190609889541376
-3991/1200	4.6707921202436204814
-83/25	4.3976501314743107881
-3977/1200	4.1207379359443878631
-397/120	3.8400288048843848515
-1321/400	3.5554959906645929968
-989/300	3.267112729099318438
-3949/1200	2.9748522417835610773
-657/200	2.678687738462279279
-787/240	2.3785924194324020688
-491/150	2.074539477977748355
-1307/400	1.7665021028370104859
-1957/600	1.4544534807049571956
-3907/1200	1.1383667987670086667
-13/4	0.81821524726733405554
-3893/1200	0.49397202211061938411
-1943/600	0.1656103274976512005
-1293/400	-0.16689662140514115566
-242/75	-0.50357559576204447039
-773/240	-0.84445335033018423172
-643/200	-1.1895566206872760917
-3851/1200	-1.5389121204248742555
-961/300	-1.8925465383069877161
-1279/400	-2.2504865353939381969
-383/120	-2.6127587421313366712
-3823/1200	-2.9793897554040584021
-159/50	-3.3504061355550995849
-3809/1200	-3.7258344033692018815
-1901/600	-4.1057010370211344093
-253/80	-4.4900324689885260899
-947/300	-4.8788550829291446721
-3781/1200	-5.2721952105225222229
-629/200	-5.6700791282758304298
-3767/1200	-6.0725330542939126762
-47/15	-6.4795831450133835405
-1251/400	-6.8912554919007101304
-1873/600	-7.3075761181141934973
-3739/1200	-7.7285709751297722791
-311/100	-8.1542659393305746962
-149/48	-8.5846868085601490795
-1859/600	-9.0198592986393072283
-1237/400	-9.4598090398465191005
-463/150	-9.9045615733618016057
-3697/1200	-10.354142347674048624
-123/40	-10.808576714951753799
-3683/1200	-11.267889927377082142
-919/300	-11.732107133443251093
-1223/400	-12.201253374215186291
-1831/600	-12.675353579553422091
-731/240	-13.154432564301221632
-76/25	-13.63851502443489618
-3641/1200	-14.127625533177308427
-1817/600	-14.621788537074549465
-1209/400	-15.121028352035784301
-181/60	-15.625369159336265988
-3613/1200	-16.134835001583523704
-601/200	-16.64944977864673553
-3599/1200	-17.169237243549302091
-449/150	-17.694220998324642787
-239/80	-18.224424489835241925
-1789/600	-18.759871005554977813
-3571/1200	-19.300583669314773599
-297/100	-19.846585437011614566
-3557/1200	-20.397899092280982492
-71/24	-20.954547242132763764
-1181/400	-21.516552312550694022
-221/75	-22.083936544055408333
-3529/1200	-22.656721987231172179
-587/200	-23.234930498216374923
-703/240	-23.81858373415787388
-877/300	-24.407703148629283649
-1167/400	-25.00230998701331205
-1747/600	-25.602425281848250657
-3487/1200	-26.208069848138734797
-29/10	-26.819264278630894743
-3473/1200	-27.436028939052026818
-1733/600	-28.058383963314920216
-1153/400	-28.686349248686982489
-863/300	-29.319944450924313902
-689/240	-29.959188979370888203
-573/200	-30.604101992023004772
-3431/1200	-31.254702390559184639
-214/75	-31.911008815335690441
-1139/400	-32.573039640347858117
-341/120	-33.240812968157435884
-3403/1200	-33.914346624786133941
-283/100	-34.59365815457559629
-3389/1200	-35.278764815014014109
-1691/600	-35.969683571529608278
-45/16	-36.66643109225121686
-421/150	-37.369023742736231666
-3361/1200	-38.077477580666136468
-559/200	-38.79180835050990787
-3347/1200	-39.512031478155548494
-167/60	-40.238162065510030767
-1111/400	-40.970214885067938403
-1663/600	-41.708204374449101489
-3319/1200	-42.452144630905530077
-69/25	-43.20204940579796018
-661/240	-43.957932099042335218
-1649/600	-44.719805753526555161
-1097/400	-45.487683049497834936
-821/300	-46.261576298921023034
-3277/1200	-47.041497439808240759
-109/40	-47.827458030520212095
-3263/1200	-48.619469244039663871
-407/150	-49.417541862217185598
-1083/400	-50.221686269989948224
-1621/600	-51.031912449573690948
-647/240	-51.848229974628395245
-269/100	-52.670648004398075369
-3221/1200	-53.499175277825124729
-1607/600	-54.333820107639667861
-1069/400	-55.174590374424378015
-8/3	-56.021493520655230847
-3193/1200	-56.874536544718675202
-531/200	-57.733725994905712598
-3179/1200	-58.599067963383387684
-793/300	-59.470568080144202743
-211/80	-60.348231506933980134
-1579/600	-61.232062931158707535
-3151/1200	-62.122066559770911824
-131/50	-63.018246113136118567
-3137/1200	-63.920604818879965245
-313/120	-64.829145405716547592
-1041/400	-65.743870097258589785
-779/300	-66.664780605810040594
-3109/1200	-67.591878126141709137
-517/200	-68.525163329250565405
-619/240	-69.464636356103342396
-193/75	-70.410296811365088392
-1027/400	-71.362143757113329716
-1537/600	-72.32017570653851615
-3067/1200	-73.28439061763143315
-51/20	-74.254785886858276982
-3053/1200	-75.231358342824100981
-1523/600	-76.21410423992535328
-1013/400	-77.203019251992238574
-379/150	-78.198098465921648746
-121/48	-79.199336375301419533
-503/200	-80.206726874026682828
-3011/1200	-81.220263249909096663
-751/300	-82.239938178279747483
-999/400	-83.265743715586531866
-299/120	-84.297671292986837561
-2983/1200	-85.335711709936356372
-62/25	-86.379855127774874208
-2969/1200	-87.43009106330989646
-1481/600	-88.486408382398979704
-197/80	-89.548795293531653697
-737/300	-90.617239341411830591
-2941/1200	-91.691727400541611348
-489/200	-92.772245668807412372
-2927/1200	-93.858779661069348567
-73/30	-94.951314202754822136
-971/400	-96.049833423457279686
-1453/600	-97.154320750541113468
-2899/1200	-98.264758902753695836
-241/100	-99.381129883845549389
-577/240	-100.5034149761996686
-1439/600	-101.63159473447102214
-957/400	-102.76564897923727858
-179/75	-103.90555679066181155
-2857/1200	-105.05129650217005402
-19/8	-106.20284569414028475
-2843/1200	-107.36018118760994377
-709/300	-108.52327903799858691
-943/400	-109.69211452884860343
-1411/600	-110.86666216558483406
-563/240	-112.04689566929424065
-117/50	-113.23278797052679195
-2801/1200	-114.42431120311874415
-1397/600	-115.62143669803950791
-929/400	-116.82413497726330778
-139/60	-118.03237574766685325
-2773/1200	-119.24612789495425446
-461/200	-120.46535947761042932
-2759/1200	-121.69003772088426225
-172/75	-122.92012901080278882
-183/80	-124.15559888821769359
-1369/600	-125.39641204288542283
-2731/1200	-126.64253230758222678
-227/100	-127.89392265225546019
-2717/1200	-129.15054517821248305
-271/120	-130.41236111234851753
-901/400	-131.67933080141483007
-337/150	-132.9514137063286216
-2689/1200	-134.22856839652602201
-447/200	-135.51075254435959865
-107/48	-136.79792291954180198
-667/300	-138.09003538363578477
-887/400	-139.38704488459504475
-1327/600	-140.68890545135335386
-2647/1200	-141.99557018846645025
-11/5	-143.30699127080698276
-2633/1200	-144.62311993831421039
-1313/600	-145.94390649079997257
-873/400	-147.26930028281245874
-653/300	-148.59924971855931919
-521/240	-149.93370224689167136
-433/200	-151.2726043563505691
-2591/1200	-152.61590157027751485
-323/150	-153.96353844199060732
-859/400	-155.31545855002792993
-257/120	-156.67160449345979766
-2563/1200	-158.03191788727149227
-213/100	-159.39633935781812824
-2549/1200	-160.76480853835330386
-1271/600	-162.13726406463320393
-169/80	-163.5136435705978327
-158/75	-164.89388368413106722
-2521/1200	-166.27792002290123325
-419/200	-167.66568719028391734
-2507/1200	-169.0571187713687403
-25/12	-170.45214732905182849
-831/400	-171.85070440021573072
-1243/600	-173.25272049199853957
-2479/1200	-174.6581250781539868
-103/50	-176.06684659550429362
-493/240	-177.47881244048756678
-1229/600	-178.89394896580154238
-817/400	-180.31218147714548932
-611/300	-181.73343423006209467
-2437/1200	-183.15763042688116315
-81/40	-184.58469221376697266
-2423/1200	-186.01454067787113778
-151/75	-187.44709584459284212
-803/400	-188.88227667494831013
-1201/600	-190.32000106305139789
-479/240	-191.76018583370719115
-199/100	-193.20274674012050787
-2381/1200	-194.64759846172121079
-1187/600	-196.09465460210824382
-789/400	-197.54382768711431418
-59/30	-198.99502916299315011
-2353/1200	-200.44816939473127121
-391/200	-201.90315766448621645
-2339/1200	-203.35990217015318135
-583/300	-204.81831002406202325
-31/16	-206.27828725180659983
-1159/600	-207.73973879120841279
-2311/1200	-209.20256849141653438
-48/25	-210.66667911214580053
-2297/1200	-212.13197232305525992
-229/120	-213.59834870326887349
-761/400	-215.06570774104046408
-569/300	-216.53394783356492062
-2269/1200	-218.00296628693766554
-377/200	-219.47265931626439855
-451/240	-220.94292204592313348
-281/150	-222.41364850998054858
-747/400	-223.88473165276467392
-1117/600	-225.35606332959594225
-2227/1200	-226.82753430767863243
-37/20	-228.29903426715473682
-2213/1200	-229.77045180232228562
-1103/600	-231.24167442302016313
-733/400	-232.71258855618145166
-137/75	-234.18307954755734012
-437/240	-235.65303166361363441
-363/200	-237.12232809360190708
-2171/1200	-238.59085095180732342
-541/300	-240.05848127997518043
-719/400	-241.52509904991819422
-43/24	-242.9905831663065698
-2143/1200	-244.45481146964288565
-89/50	-245.91766073942382285
-2129/1200	-247.37900669749076639
-1061/600	-248.8387240115713028
-141/80	-250.29668629901363502
-527/300	-251.75276613071593135
-2101/1200	-253.20683503525262115
-349/200	-254.65876350319964504
-2087/1200	-256.10842099166066204
-26/15	-257.55567592899621062
-691/400	-259.00039571975781428
-1033/600	-260.44244674982901567
-2059/1200	-261.8816943917753163
-171/100	-263.31800301040499099
-409/240	-264.75123596854273863
-1019/600	-266.18125563301812166
-677/400	-267.60792338087073816
-253/150	-269.03109960577406041
-2017/1200	-270.45064372467986406
-67/40	-271.86641418468516115
-2003/1200	-273.27826847012353927
-499/300	-274.68606310988279738
-663/400	-276.08965368495075666
-991/600	-277.48889483619111197
-79/48	-278.88364027235117621
-41/25	-280.27374277830335593
-1961/1200	-281.6590542235221823
-977/600	-283.03942557079870632
-649/400	-284.41470688519405171
-97/60	-285.78474734323390275
-1933/1200	-287.14939524234568748
-321/200	-288.50849801054019949
-1919/1200	-289.86190221633938344
-239/150	-291.20945357895199092
-127/80	-292.55099697869879407
-949/600	-293.88637646768902475
-1891/1200	-295.21543528074968627
-157/100	-296.53801584660936401
-1877/1200	-297.85395979933813928
-187/120	-299.16310799004518859
-621/400	-300.46530049883562739
-116/75	-301.7603766470281338
-1849/1200	-303.0481750096348634
-307/200	-304.32853342810514123
-367/240	-305.60128902333439144
-457/300	-306.86627820893973883
-607/400	-308.12333670480368916
-907/600	-309.37229955088726774
-1807/1200	-310.61300112131396714
-3/2	-311.84527513872582577
-1793/1200	-313.06895468891292938
-893/600	-314.28387223571759661
-593/400	-315.48985963621447894
-443/300	-316.68674815616777289
-353/240	-317.87436848576670989
-293/200	-319.05255075564045563
-1751/1200	-320.22112455315351641
-109/75	-321.37991893898271534
-579/400	-322.52876246397676498
-173/120	-323.66748318629942707
-1723/1200	-324.79590868885721244
-143/100	-325.9138660970125362
-1709/1200	-327.02118209658320455
-851/600	-328.11768295212907006
-113/80	-329.2031945255266518
-211/150	-330.27754229483247558
-1681/1200	-331.34055137343584769
-279/200	-332.39204652950173274
-1667/1200	-333.43185220570436269
-83/60	-334.45979253925215994
-551/400	-335.47569138220451194
-823/600	-336.47937232208088913
-1639/1200	-337.47065870276275111
-34/25	-338.44937364568863832
-65/48	-339.41534007134279822
-809/600	-340.36838072103764559
-537/400	-341.30831817899030669
-401/300	-342.23497489469344588
-1597/1200	-343.14817320558052179
-53/40	-344.04773535998556746
-1583/1200	-344.93348354039753547
-197/150	-345.80523988700919482
-523/400	-346.66282652156051121
-781/600	-347.50606557147638652
-311/240	-348.33477919429857624
-129/100	-349.14878960241154634
-1541/1200	-349.9479190880619721
-767/600	-350.73199004867152251
-509/400	-351.50082501244251316
-19/15	-352.25424666425594994
-1513/1200	-352.99207787186142353
-251/200	-353.71414171235825206
-1499/1200	-354.42026149896720561
-373/300	-355.11026080809208169
-99/80	-355.78396350667033534
-739/600	-356.44119377981190148
-1471/1200	-357.08177615872527974
-61/50	-357.70553554892988413
-1457/1200	-358.31229725875359112
-29/24	-358.90188702811434992
-481/400	-359.47413105758464803
-359/300	-360.02885603773755402
-1429/1200	-360.56588917877298687
-237/200	-361.08505824042278822
-283/240	-361.58619156213309974
-88/75	-362.06911809352247318
-467/400	-362.53366742511406453
-697/600	-362.97966981934018758
-1387/1200	-363.40695624181742442
-23/20	-363.81535839289041221
-1373/1200	-364.20470873944234659
-683/600	-364.57484054697016182
-453/400	-364.92558791192226724
-169/150	-365.25678579429663778
-269/240	-365.56827005049697397
-223/200	-365.8598774664445633
-1331/1200	-366.13144579094339111
-331/300	-366.38281376929596375
-439/400	-366.61382117716722144
-131/120	-366.82430885469383135
-1303/1200	-367.01411874083606434
-27/25	-367.18309390796937043
-1289/1200	-367.33107859671267931
-641/600	-367.4579182509903623
-17/16	-367.56345955332470172
-317/300	-367.64755046035562252
-1261/1200	-367.71004023858434869
-209/200	-367.75077950033755437
-1247/1200	-367.76962023994848604
-31/30	-367.76641587015143777
-411/400	-367.74102125868586662
-613/600	-367.69329276510633951
-1219/1200	-367.62308827779440639
-101/100	-367.53026725116839738
-241/240	-367.4146907430870439
-599/600	-367.276221452442725
-397/400	-367.11472375694004102
-74/75	-366.93006375105531701
-1177/1200	-366.72210928417253753
-39/40	-366.4907299988911135
-1163/1200	-366.23579736950077999
-289/300	-365.95718474061882127
-383/400	-365.65476736598471664
-571/600	-365.32842244740719695
-227/240	-364.97802917385859726
-47/50	-364.6034687607112869
-1121/1200	-364.20462448911085235
-557/600	-363.78138174548060287
-369/400	-363.33362806115186248
-11/12	-362.86125315211440486
-1093/1200	-362.36414895888128052
-181/200	-361.84220968646217791
-1079/1200	-361.29533184443935151
-67/75	-360.72341428714004179
-71/80	-360.12635825389920221
-529/600	-359.50406740940623929
-1051/1200	-358.85644788412936186
-87/100	-358.18340831481102498
-1037/1200	-357.48485988502784375
-103/120	-356.76071636580824112
-341/400	-356.01089415630098235
-127/150	-355.23531232448763758
-1009/1200	-354.43389264793190167
-167/200	-353.60655965455858876
-199/240	-352.75324066345500644
-247/300	-351.87386582568730185
-327/400	-350.96836816512425963
-487/600	-350.03668361926091825
-967/1200	-349.07875108003425868
-4/5	-348.09451243462310595
-953/1200	-347.08391260622427101
-473/600	-346.04689959479684695
-313/400	-344.98342451776646033
-233/300	-343.89344165068116492
-37/48	-342.776908467810552
-153/200	-341.63378568267953764
-911/1200	-340.46403728852817465
-113/150	-339.26763059868872307
-299/400	-338.04453628687110076
-89/120	-336.79472842734772183
-883/1200	-335.51818453502861888
-73/100	-334.21488560541763145
-869/1200	-332.88481615444033171
-431/600	-331.52796425813424558
-57/80	-330.14432159219181616
-53/75	-328.73388347134644476
-841/1200	-327.29664888859183357
-139/200	-325.83262055422474359
-827/1200	-324.34180493470117077
-41/60	-322.82421229129583381
-271/400	-321.27985671855475737
-403/600	-319.70875618253062577
-799/1200	-318.11093255879047393
-33/50	-316.48641167018517447
-157/240	-314.83522332437007286
-389/600	-313.15740135106601599
-257/400	-311.45298363904991385
-191/300	-309.72201217286386887
-757/1200	-307.96453306923180318
-5/8	-306.18059661317241068
-743/1200	-304.3702572937971581
-46/75	-302.5335738397819574
-243/400	-300.67060925450103111
-361/600	-298.78143085081139233
-143/240	-296.86611028547626204
-59/100	-294.92472359321564877
-701/1200	-292.95735122037221858
-347/600	-290.96407805818048798
-229/400	-288.94499347562727752
-17/30	-286.90019135189127083
-673/1200	-284.82977010834943155
-111/200	-282.73383274013793992
-659/1200	-280.61248684725522142
-163/300	-278.46584466519455151
-43/80	-276.29402309509363422
-319/600	-274.09714373338846678
-631/1200	-271.87533290095871904
-13/25	-269.62872167175177421
-617/1200	-267.35744590087249675
-61/120	-265.06164625212571474
-201/400	-262.74146822499832632
-149/300	-260.39706218106786485
-589/1200	-258.02858336982428336
-97/200	-255.63619195389164728
-23/48	-253.22005303363635437
-71/150	-250.78033667114843273
-187/400	-248.31721791358240182
-277/600	-245.83087681584411733
-547/1200	-243.32149846260995886
-9/20	-240.7892729896646596
-533/1200	-238.23439560454401954
-263/600	-235.65706660646868835
-173/400	-233.05749140555515114
-32/75	-230.4358805412899994
-101/240	-227.7924497002535211
-83/200	-225.12741973307859809
-491/1200	-222.44101667063085555
-121/300	-219.73347173939596717
-159/400	-217.00502137605998179
-47/120	-214.2559072412685014
-463/1200	-211.48637623255050764
-19/50	-208.69668049639260368
-449/1200	-205.88707743944941136
-221/600	-203.05782973887583857
-29/80	-200.20920535176691096
-107/300	-197.34147752369084304
-421/1200	-194.45492479630100851
-69/200	-191.54983101401245746
-407/1200	-188.62648532972861848
-1/3	-185.68518220960381819
-131/400	-182.72622143682724753
-193/600	-179.74990811441400525
-379/1200	-176.75655266698885255
-31/100	-173.74647084154832058
-73/240	-170.71998370718682341
-179/600	-167.67741765377244339
-117/400	-164.61910438955807408
-43/150	-161.54538093771362769
-337/1200	-158.4565896317650395
-11/40	-155.35307810992583081
-323/1200	-152.23519930830702544
-79/300	-149.10331145299125161
-103/400	-145.9577780509569021
-151/600	-142.79896787983827061
-59/240	-139.62725497650763134
-6/25	-136.44301862446528214
-281/1200	-133.24664334002362881
-137/600	-130.03851885727145004
-89/400	-126.81904011180454837
-13/60	-123.58860722320906292
-253/1200	-120.34762547628379448
-41/200	-117.09650530098797278
-239/1200	-113.83566225110097973
-29/150	-110.56551698158063057
-3/16	-107.28649522460670835
-109/600	-103.99902776429654459
-211/1200	-100.70355041007954182
-17/100	-97.400503968717640961
-197/1200	-94.090334214958848895
-19/120	-90.773491860811058785
-61/400	-87.450432523423517934
-11/75	-84.121616691563425326
-169/1200	-80.787509690675273359
-27/200	-77.44858164651068591
-31/240	-74.105307447316647643
-37/300	-70.758166704570167585
-47/400	-67.40764371224757341
-67/600	-64.054227404616791666
-127/1200	-60.698411312541133444
-1/10	-57.340693518283274715
-113/1200	-53.981576608798295853
-53/600	-50.621567627504825747
-33/400	-47.261178024523522434
-23/300	-43.900923605372314426
-17/240	-40.541324478108024873
-13/200	-37.182904998904204515
-71/1200	-33.82619371605520899
-4/75	-30.471723312396771605
-19/400	-27.120030546133544163
-1/24	-23.771656190064305917
-43/1200	-20.427144969195774213
-3/100	-17.08704549673619003
-29/1200	-13.7519102084600973
-11/600	-10.422295295435986857
-1/80	-7.0987606351087339424
-1/150	-3.7818697207290226115
-1/1200	-0.47218958912222106152
1/200	2.8297092532105510631
13/1200	6.1232529056661389134
1/60	9.4078641507945379173
9/400	12.682962533241937892
17/600	15.947964440387712385
41/1200	19.202283184681130527
1/25	22.445329087683252757
11/240	25.676509565819149346
31/600	28.895229217845251453
23/400	32.100889914036308714
19/300	35.292890887096084874
83/1200	38.470628824795573738
3/40	41.633497964342161822
97/1200	44.780890188482801319
13/150	47.912195123343887482
37/400	51.026800238010158187
59/600	54.12409094584455025
5/48	57.203450707550556991
11/100	60.264261135978234629
139/1200	63.305902102674601238
73/600	66.327751846178761226
51/400	69.329187082061670622
2/15	72.309583114710033822
167/1200	75.268313950853390841
29/200	78.204752414833015585
181/1200	81.118270265610800115
47/300	84.008238315515847376
13/80	86.87402655072603539
101/600	89.715004253481349417
209/1200	92.530540126025305167
9/50	95.320002416270305685
223/1200	98.082759045182287112
23/120	100.81817773587951417
79/400	103.52562614443988484
61/300	106.20447199241059532
251/1200	108.85408320101350128
43/200	111.47382802703898905
53/240	114.06307520042064133
17/75	116.62119406348244603
93/400	119.14755471184975408
143/600	121.64152813701464201
293/1200	124.10248637054577887
1/4	126.5298026299323335
307/1200	128.92285146605088814
157/600	131.28100891224374726
107/400	133.60365263499644735
41/150	135.89016208620168264
67/240	138.13991865699626525
57/200	140.35230583315713451
349/1200	142.52670935204182046
89/300	144.66251736105814977
121/400	146.75912057764735957
37/120	148.8159124507641552
377/1200	150.83228932383661235
8/25	152.80765059918818198
391/1200	154.74139890390340833
199/600	156.632940257118316
27/80	158.48168423871576166
103/300	160.28704415940537942
419/1200	162.04843723216707685
71/200	163.76528474503636003
433/1200	165.43701223520908226
11/30	167.06304966444252125
149/400	168.64283159572899425
227/600	170.17579737121751989
461/1200	171.66139129135832884
39/100	173.09906279524431425
19/48	174.48826664212279553
241/600	175.82846309405024749
163/400	177.11911809966191933
31/75	178.35970347902753631
503/1200	179.54969710956354007
17/40	180.68858311297158178
517/1200	181.77585204317223661
131/300	182.81100107520215721
177/400	183.7935341950421289
269/600	184.7229623903427305
109/240	185.59880384201354128
23/50	186.42058411664106752
559/1200	187.18783635969979119
283/600	187.90010148951996897
191/400	188.55692839197503132
29/60	189.15787411585065042
587/1200	189.70250406885676087
99/200	190.1903922142430295
601/1200	190.62112126797748025
38/75	190.99428289644718673
41/80	191.3094779146391494
311/600	191.56631648475867633
629/1200	191.76441831524178605
53/100	191.90341286011734881
643/1200	191.9829395186738787
13/24	192.00264783538508302
219/400	191.96219770004746856
83/150	191.86125954808249599
671/1200	191.69951456095496406
113/200	191.47665486665849562
137/240	191.19238374021818614
173/300	190.8464158041596649
233/400	190.43847722889300722
353/600	189.96830593295912535
713/1200	189.43565178308545441
3/5	188.84027679399693948
727/1200	188.18195532792752045
367/600	187.46047429377650254
247/400	186.67563334585339295
187/300	185.82724508215397849
151/240	184.91513524210961483
127/200	183.93914290375089589
769/1200	182.89912068022607232
97/150	181.79493491561379053
261/400	180.62646587996892964
79/120	179.39360796353952217
797/1200	178.09626987009195647
67/100	176.7343748092808748
811/1200	175.30786068799940035
409/600	173.81668030064455088
11/16	172.26080151823192486
52/75	170.64020747629297944
839/1200	168.95489676148745838
141/200	167.20488359686277166
853/1200	165.39019802569137866
43/60	163.51088609381648265
289/400	161.5670100304356065
437/600	159.55864842725088896
881/1200	157.48589641591421682
37/50	155.34886584369459219
179/240	153.14768544729442533
451/600	150.8825010247407433
303/400	148.55347560527661253
229/300	146.16078961717739067
923/1200	143.70464105341574859
31/40	141.18524563509873982
937/1200	138.60283697259953955
59/75	135.95766672430583182
317/400	133.25000475290618961
479/600	130.48013927913517052
193/240	127.64837703289723952
81/100	124.75504340168903131
979/1200	121.80048257623887782
493/600	118.78505769328195219
331/400	115.70915097538881921
5/6	112.57316386776463452
1007/1200	109.37751717193570064
169/200	106.12265117623956829
1021/1200	102.80902578303436636
257/300	99.437120632542553758
69/80	96.00743522324381179
521/600	92.520489028731337322
1049/1200	88.97682161094535447
22/25	85.376992729697237227
1063/1200	81.721582448397227154
107/120	78.011191235898339656
359/400	74.246440064368679911
271/300	70.427970503104035545
1091/1200	66.556444808192278288
183/200	62.632546007940791287
221/240	58.656977983977843261
139/150	54.630465547938555433
373/400	50.553754513645852835
563/600	46.427611764696558485
1133/1200	42.25282531736257762
19/20	38.030204378716930076
1147/1200	33.760579399894222497
577/600	29.444802124395008847
387/400	25.083745631343368082
73/75	20.678304373606932427
47/48	16.229394210688528801
197/200	11.737952436298550185
1189/1200	7.2049378005171535359
299/300	2.6313305264553866577
401/400	-1.98186767867562112
121/120	-6.6336336181782102346
1217/1200	-11.322922606255202972
51/50	-16.048668474260980234
1231/1200	-20.809783582907083437
619/600	-25.60515884051262958
83/80	-30.433663727389625587
313/300	-35.294146326453036159
1259/1200	-40.185433360145197008
211/200	-45.106330233763871998
1273/1200	-50.055621085282927973
16/15	-55.032068841754244264
429/400	-60.034415282379084706
647/600	-65.061381108336737829
1301/1200	-70.111666019457775342
109/100	-75.183948797828789475
263/240	-80.276887398414945837
661/600	-85.389119046786129586
443/400	-90.51926034403186842
167/150	-95.665907378949585772
1343/1200	-100.827635847590071
9/8	-106.00300118024334999
1357/1200	-111.19053867594739874
341/300	-116.38876364460136393
457/400	-121.59617155676413757
689/600	-126.81123820121827698
277/240	-132.03241985037836636
29/25	-137.25815343362198157
1399/1200	-142.48685671862044469
703/600	-147.71692850074553904
471/400	-152.94674880062729909
71/60	-158.17467906993689063
1427/1200	-163.39906240546745656
239/200	-168.61822377158462049
1441/1200	-173.83047023111711445
181/150	-179.03409118475672755
97/80	-184.22735861903545951
731/600	-189.40852736294640514
1469/1200	-194.57583535327349409
123/100	-199.72750390869376269
1483/1200	-204.86173801271434182
149/120	-209.97672660550480626
499/400	-215.07064288468394563
94/75	-220.14164461511838516
1511/1200	-225.18787444778880585
253/200	-230.2074602477777865
61/48	-235.19851543143151625
383/300	-240.15913931274580331
513/400	-245.08741745902493406
773/600	-249.98142205586001692
1553/1200	-254.83921228147147519
13/10	-259.65883469045833436
1567/1200	-264.43832360699487949
787/600	-269.17570152751313946
527/400	-273.86897953290748389
397/300	-278.51615771029539829
319/240	-283.1152255843662299
267/200	-287.66416255834737375
1609/1200	-292.16093836461499222
101/75	-296.60351352497393459
541/400	-300.98983982062904286
163/120	-305.31786077186749823
1637/1200	-309.58551212746927764
137/100	-313.79072236386015209
1651/1200	-317.93141319401896763
829/600	-322.00550008614820566
111/80	-326.01089279211402184
209/150	-329.94549588565911164
1679/1200	-333.80720931038884568
281/200	-337.5939289375281594
1693/1200	-341.30354713344366874
17/12	-344.93395333692241696
569/400	-348.48303464619553651
857/600	-351.94867641569193513
1721/1200	-355.3287628625038857
36/25	-358.62117768254311568
347/240	-361.82380467636265429
871/600	-364.93452838461630292
583/400	-367.95123473312414799
439/300	-370.87181168750903448
1763/1200	-373.69414991736536347
59/40	-376.41614346991796766
1777/1200	-379.03569045312515608
223/150	-381.55069372817630171
597/400	-383.95906161133057498
899/600	-386.25870858503960196
361/240	-388.44755601829294749
151/100	-390.52353289612139286
1819/1200	-392.48457655818899295
913/600	-394.32863344640086099
611/400	-396.05365986144953917
23/15	-397.65762272821867159
1847/1200	-399.13850036995850212
309/200	-400.49428329114347406
1861/1200	-401.72297496891791192
467/300	-402.82259265303141752
25/16	-403.79116817416121464
941/600	-404.62674876051422785
1889/1200	-405.32739786259718312
79/50	-405.89119598603847069
1903/1200	-406.31624153234091452
191/120	-406.60065164743994881
639/400	-406.74256307793701011
481/300	-406.74013303487321499
1931/1200	-406.59154006490360797
323/200	-406.29498492872743348
389/240	-405.84869148662500945
122/75	-405.25090759094685958
653/400	-404.4999059853957972
983/600	-403.59398521093764604
1973/1200	-402.53147051817123411
33/20	-401.31071478598320561
1987/1200	-399.93009944630806474
997/600	-398.38803541480869373
667/400	-396.68296402728737775
251/150	-394.81335798163212125
403/240	-392.77772228509775584
337/200	-390.57459520671601869
2029/1200	-388.20254923462342536
509/300	-385.6601920380903711
681/400	-382.94616743402947267
41/24	-380.05915635775570899
2057/1200	-376.99787783776543442
43/25	-373.76108997429582504
2071/1200	-370.34759092142077668
1039/600	-366.75621987243370491
139/80	-362.98585804826210322
523/300	-359.0354296886530978
2099/1200	-354.90390304586359588
351/200	-350.59029138058296271
2113/1200	-346.09365395981047971
53/30	-341.4130970564041354
709/400	-336.54777495001158316
1067/600	-331.49689092908836632
2141/1200	-326.25969829370276409
179/100	-320.83550135882085245
431/240	-315.223656457759604
1081/600	-309.42357294549007214
723/400	-303.43471420146691869
136/75	-297.25659863165475289
2183/1200	-290.88880066941595441
73/40	-284.33095177491885674
2197/1200	-277.58274143271937041
551/300	-270.64391814716333119
737/400	-263.51429043525106819
1109/600	-256.19372781659990214
89/48	-248.68216180013450824
93/50	-240.9795868671293118
2239/1200	-233.08606145022133131
1123/600	-225.00170890800614425
751/400	-216.72671849482392875
113/60	-208.26134632533683025
2267/1200	-199.60591633349322055
379/200	-190.7608212254687573
2281/1200	-181.72652342616851963
143/75	-172.50355601886889093
153/80	-163.09252367757228606
1151/600	-153.49410359164227996
2309/1200	-143.70904638228118985
193/100	-133.7381770104066972
2323/1200	-123.58239567547867011
233/120	-113.24267870482196524
779/400	-102.72007943298565326
293/150	-92.015729070673825355
2351/1200	-81.130837562777903969
393/200	-70.066694435035201419
473/240	-58.824669628833347513
593/300	-47.406214323675145667
793/400	-35.812861746813418456
1193/600	-24.046227969560471337
2393/1200	-12.108012689771940464
2	-1.0222039555649518892e-75

==> fChar_n150.dat <==
-5	10.428963897335545395
-5993/1200	10.490214238788865428
-2993/600	10.551639548162470098
-1993/400	10.613237916424262054
-1493/300	10.675007393955944164
-1193/240	10.736945990137430009
-993/200	10.799051672929059068
-5951/1200	10.861322368451627347
-743/150	10.92375596056424464
-1979/400	10.986350290440029973
-593/120	11.049103156139657282
-5923/1200	11.112012312182763737
-493/100	11.175075469117233622
-5909/1200	11.238290293086371076
-2951/600	11.301654405393975473
-393/80	11.365165382067333678
-368/75	11.428820753418143839
-5881/1200	11.492618003601385887
-979/200	11.556554570172154344
-5867/1200	11.62062784364046954
-293/60	11.684835167024083803
-1951/400	11.749173835399299691
-2923/600	11.813641095449817798
-5839/1200	11.878234145013632202
-243/50	11.94295013262799208
-233/48	12.007786157072448561
-2909/600	12.072739266910006387
-1937/400	12.137806460026400458
-1451/300	12.202984683167517891
-5797/1200	12.26827083147498673
-193/40	12.333661748019952986
-5783/1200	12.399154223335068238
-361/75	12.464744994944710556
-1923/400	12.530430746893462082
-2881/600	12.596208109272867143
-1151/240	12.662073657746495352
-479/100	12.728023913073334716
-5741/1200	12.794055340629540348
-2867/600	12.860164349928564958
-1909/400	12.926347294139697903
-143/30	12.992600469605040149
-5713/1200	13.058920115354943107
-951/200	13.125302412621939932
-5699/1200	13.191743484353198432
-1423/300	13.258239394721525425
-379/80	13.324786148634952941
-2839/600	13.391379691244937331
-5671/1200	13.458015907453202982
-118/25	13.524690621417262953
-5657/1200	13.591399596054649528
-113/24	13.658138532545888307
-1881/400	13.724903069836250136
-1409/300	13.791688784136315836
-5629/1200	13.858491188421389353
-937/200	13.925305731929795651
-1123/240	13.992127799660100335
-701/150	14.058952711867288677
-1867/400	14.125775723557942449
-2797/600	14.192592023984453614
-5587/1200	14.259396736138314689
-93/20	14.326184916242526263
-5573/1200	14.392951553243162907
-2783/600	14.459691568300139421
-1853/400	14.526399814277220086
-347/75	14.593071075231314365
-1109/240	14.659700065901103186
-923/200	14.726281431195040745
-5531/1200	14.792809745678777481
-1381/300	14.859279513062050661
-1839/400	14.925685165685089767
-551/120	14.992021064004584663
-5503/1200	15.058281496079265295
-229/50	15.124460677055142449
-5489/1200	15.190552748650459911
-2741/600	15.256551778640409143
-73/16	15.322451760341658415
-1367/300	15.388246612096749122
-5461/1200	15.45393017675841285
-909/200	15.519496221173863547
-5447/1200	15.58493843566912003
-68/15	15.650250433533414829
-1811/400	15.715425750503746263
-2713/600	15.780457844249631454
-5419/1200	15.84534009385811884
-451/100	15.910065799319119619
-1081/240	15.974628181011118395
-2699/600	16.039020379187324175
-1797/400	16.10323545346232374
-673/150	16.167266382299300284
-5377/1200	16.231106062497881107
-179/40	16.294747308682679014
-5363/1200	16.358182852792593009
-1339/300	16.421405343570934718
-1783/400	16.484407346056447932
-2671/600	16.547181341075289523
-1067/240	16.60971972473404095
-111/25	16.672014807913820446
-5321/1200	16.734058815765566936
-2657/600	16.795843887206567646
-1769/400	16.857362074418302324
-53/12	16.918605342345677895
-5293/1200	16.979565568197728361
-881/200	17.040234540949855681
-5279/1200	17.100603960847688322
-659/150	17.160665438912635153
-351/80	17.220410496449213293
-2629/600	17.279830564554229515
-5251/1200	17.338916983627895759
-437/100	17.397661002886960326
-5237/1200	17.45605377987993725
-523/120	17.514086380004517395
-1741/400	17.571749776027245771
-326/75	17.629034847605550574
-5209/1200	17.685932380812210465
-867/200	17.742433067662347598
-1039/240	17.798527505643034908
-1297/300	17.854206197245607205
-1727/400	17.909459549500766615
-2587/600	17.964277873516573938
-5167/1200	18.018651384019418524
-43/10	18.072570198898060275
-5153/1200	18.126024338750838445
-2573/600	18.179003726436142903
-1713/400	18.231498186626244604
-1283/300	18.283497445364583023
-205/48	18.334991129626609361
-853/200	18.385968766884285391
-5111/1200	18.436419784674338845
-319/75	18.486333510170377299
-1699/400	18.535699169758963586
-509/120	18.584505888619756799
-5083/1200	18.632742690309824023
-423/100	18.680398496352229004
-5069/1200	18.72746212582900501
-2531/600	18.773922294978620219
-337/80	18.819767616798045032
-631/150	18.864986600649531801
-5041/1200	18.909567651872218492
-839/200	18.953499071398668926
-5027/1200	18.996769055376463291
-251/60	19.039365694794953692
-1671/400	19.081276975117300604
-2503/600	19.122490775917907158
-4999/1200	19.162994870525369277
-104/25	19.202776925671060757
-997/240	19.241824501143473479
-2489/600	19.280125049448434003
-1657/400	19.317665915475318914
-1241/300	19.354434336169392315
-4957/1200	19.390417440210390016
-33/8	19.425602247697475993
-4943/1200	19.459975669840697805
-617/150	19.493524508659068734
-1643/400	19.526235456685405489
-2461/600	19.558095096678051399
-983/240	19.589089901339616116
-409/100	19.619206233042863888
-4901/1200	19.648430343563883599
-2447/600	19.676748373822674783
-1629/400	19.704146353631284958
-61/15	19.730610201449634648
-4873/1200	19.75612572414916756
-811/200	19.780678616784464441
-4859/1200	19.80425446237296022
-1213/300	19.826838731682905076
-323/80	19.848416783029711161
-2419/600	19.868973862080827757
-4831/1200	19.888495101669288688
-201/50	19.906965521616076874
-4817/1200	19.924370028561451962
-481/120	19.940693415805387993
-1601/400	19.955920363157269126
-1199/300	19.970035436794992469
-4789/1200	19.983023089133628075
-797/200	19.994867658703787236
-191/48	20.005553370039851166
-298/75	20.015064333578213235
-1587/400	20.02338454556568889
-2377/600	20.030497887978248415
-4747/1200	20.036388128450228693
-79/20	20.041038920214181094
-4733/1200	20.044433802051513625
-2363/600	20.046556198254086455
-1573/400	20.047389418596920879
-589/150	20.046916658322182771
-941/240	20.045120998134602523
-783/200	20.041985404208494422
-4691/1200	20.037492728206539345
-1171/300	20.031625707310495599
-1559/400	20.024366964264003654
-467/120	20.015699007427651424
-4663/1200	20.005604230846467668
-97/25	19.994064914330011971
-4649/1200	19.981063223545230655
-2321/600	19.966581210122248851
-309/80	19.95060081177326982
-1157/300	19.933103852424753479
-4621/1200	19.914072042363046917
-769/200	19.893486978393640538
-4607/1200	19.871330144014224277
-23/6	19.847582909601719148
-1531/400	19.822226532613460186
-2293/600	19.795242157802707621
-4579/1200	19.76661081744866391
-381/100	19.736313431601174991
-913/240	19.704330808340294897
-2279/600	19.670643644050893566
-1517/400	19.635232523712488439
-284/75	19.598077921204481113
-4537/1200	19.559160199626981007
-151/40	19.518459611637398703
-4523/1200	19.475956299802992236
-1129/300	19.431630296969550286
-1503/400	19.385461526646396837
-2251/600	19.337429803407902477
-899/240	19.287514833311688106
-187/50	19.2356962143337074
-4481/1200	19.181953436820394925
-2237/600	19.126265883958067354
-1489/400	19.068612832259765739
-223/60	19.008973452069727302
-4453/1200	18.9473268080856757
-741/200	18.883651859899119174
-4439/1200	18.817927462553846429
-277/75	18.75013236712281053
-59/16	18.680245221303591498
-2209/600	18.608244570032628658
-4411/1200	18.534108856118414173
-367/100	18.457816420893839508
-4397/1200	18.379345504887886924
-439/120	18.298674248516858341
-1461/400	18.215780692795334236
-547/150	18.130642780067055434
-4369/1200	18.043238354755920925
-727/200	17.953545164137294987
-871/240	17.861540859129817101
-1087/300	17.767202995107908295
-1447/400	17.670509032735167629
-2167/600	17.571436338818852706
-4327/1200	17.469962187185638078
-18/5	17.366063759578845527
-4313/1200	17.259718146577340174
-2153/600	17.150902348536286382
-1433/400	17.039593276549957337
-1073/300	16.925767753436792191
-857/240	16.809402514746894461
-713/200	16.690474209792165331
-4271/1200	16.568959402699265292
-533/150	16.444834573485597378
-1419/400	16.318076119158505053
-85/24	16.188660354837877515
-4243/1200	16.056563514902354935
-353/100	15.921761754159325806
-4229/1200	15.784231149038908231
-2111/600	15.643947698812106608
-281/80	15.500887326833334736
-263/75	15.355025881807495913
-4201/1200	15.206339139081810134
-699/200	15.054802801962577935
-4187/1200	14.900392503057069905
-209/60	14.74308380564073027
-1391/400	14.582852205049882338
-2083/600	14.419673130100122912
-4159/1200	14.253521944530592066
-173/50	14.084373948474303961
-829/240	13.912204379954723558
-2069/600	13.736988416408773279
-1377/400	13.558701176236452818
-1031/300	13.377317720377254357
-4117/1200	13.192813053913554546
-137/40	13.005162127701163584
-4103/1200	12.814339840027210727
-256/75	12.620321038295544473
-1363/400	12.423080520739824565
-2041/600	12.222593038164481774
-163/48	12.018833295713720273
-339/100	11.811775954668736098
-4061/1200	11.601395634273323966
-2027/600	11.387666913588043348
-1349/400	11.170564333373113311
-101/30	10.950062398000204241
-4033/1200	10.726135577393293056
-671/200	10.498758308998747014
-4019/1200	10.267904999784799624
-1003/300	10.033550028270580594
-267/80	9.7956677465848600255
-1999/600	9.554232482554665381
-3991/1200	9.3092185418239279815
-83/25	9.0606002100023139496
-3977/1200	8.8083517548443926637
-397/120	8.5524474284592938561
-1321/400	8.2928614695510025149
-989/300	8.0295681056894387229
-3949/1200	7.7625415556124674847
-657/200	7.4917560315589814572
-787/240	7.2171857416331973115
-491/150	6.9388048922003042101
-1307/400	6.6565876903136005796
-1957/600	6.3705083461732530105
-3907/1200	6.0805410756168086976
-13/4	5.7866601026415903679
-3893/1200	5.4888396619591001193
-1943/600	5.187054001581556003
-1293/400	4.8812773854406825462
-242/75	4.571484096038873705
-773/240	4.2576484371328439796
-643/200	3.9397447364498805996
-3851/1200	3.6177473484368068081
-961/300	3.2916306570417633278
-1279/400	2.9613690785289120916
-383/120	2.6269370643261632489
-3823/1200	2.288309103906023335
-159/50	1.9454597276996592954
-3809/1200	1.5983635100442698029
-1901/600	1.2469950721638519874
-253/80	0.89132908518344831144
-947/300	0.53134027317695487834
-3781/1200	0.16700341624856894503
-629/200	-0.20170664635205016874
-3767/1200	-0.57481501308083622933
-47/15	-0.95234671691652046353
-1251/400	-1.3343267221439221067
-1873/600	-1.7207799211032659204
-3739/1200	-2.1117311309054713931
-311/100	-2.5072050901133623201
-149/48	-2.9072264553887495153
-1859/600	-3.3118197981053435308
-1237/400	-3.7210096009274584508
-463/150	-4.1348202543544720954
-3697/1200	-4.5532760532310122991
-123/40	-4.9764011932228433402
-3683/1200	-5.4042197672584310691
-919/300	-5.8367557619361698385
-1223/400	-6.2740330538972589577
-1831/600	-6.7160754061642210867
-731/240	-7.1629064644450597588
-76/25	-7.6145497534030580569
-3641/1200	-8.0710286728922253862
-1817/600	-8.5323664941584042791
-1209/400	-8.9985863560060542261
-181/60	-9.4697112609307346739
-3613/1200	-9.945764071217314541
-601/200	-10.426767505003940895
-3599/1200	-10.912744132311804801
-449/150	-11.403716371040747801
-239/80	-11.899706482930757985
-1789/600	-12.400736569489410241
-3571/1200	-12.906828567885310918
-297/100	-13.418004246807612897
-3557/1200	-13.934285202291672914
-71/24	-14.455692853510928846
-1181/400	-14.982248438535080701
-221/75	-15.513973010054665088
-3529/1200	-16.050887431072119093
-587/200	-16.593012370559435733
-703/240	-17.140368299082519417
-877/300	-17.692975484392356269
-1167/400	-18.250853986983120607
-1747/600	-18.814023655617345412
-3487/1200	-19.382504122818291254
-29/10	-19.95631480032965484
-3473/1200	-20.535474874542765116
-1733/600	-21.120003301891421747
-1153/400	-21.709918804214537718
-863/300	-22.305239864086754821
-689/240	-22.905984720117207931
-573/200	-23.512171362216621112
-3431/1200	-24.123817526832925903
-214/75	-24.740940692155599454
-1139/400	-25.363558073288927631
-341/120	-25.991686617394405697
-3403/1200	-26.625342998802496793
-283/100	-27.2645436140939761
-3389/1200	-27.909304577151096311
-1691/600	-28.5596417141788179
-45/16	-29.215570558696355568
-421/150	-29.877106346499300253
-3361/1200	-30.544264010592584169
-559/200	-31.217058176094564507
-3347/1200	-31.89550315511250964
-167/60	-32.579612941589780041
-1111/400	-33.269401206125004476
-1663/600	-33.96488129076356056
-3319/1200	-34.666066203761677282
-69/25	-35.372968614323485788
-661/240	-36.0856008473113534
-1649/600	-36.803974877929844665
-1097/400	-37.528102326383662117
-821/300	-38.257994452509928362
-3277/1200	-38.993662150385180176
-109/40	-39.735115942907454394
-3263/1200	-40.482365976353854565
-407/150	-41.235422014913996638
-1083/400	-41.994293435199741269
-1621/600	-42.758989220731629792
-647/240	-43.529517956402450376
-269/100	-44.30588782291837049
-3221/1200	-45.088106591218081438
-1607/600	-45.876181616870410471
-1069/400	-46.670119834450865774
-8/3	-47.469927751897589523
-3193/1200	-48.275611444847204135
-531/200	-49.087176550951046899
-3179/1200	-49.904628264172298235
-793/300	-50.727971329064519029
-211/80	-51.557210035032122717
-1579/600	-52.392348210573318119
-3151/1200	-53.233389217506069395
-131/50	-54.080335945177629957
-3137/1200	-54.933190804658217685
-313/120	-55.791955722919409397
-1041/400	-56.656632136997843159
-779/300	-57.527220988144827774
-3109/1200	-58.403722715962469538
-517/200	-59.28613725252693725
-619/240	-60.174464016499497329
-193/75	-61.068701907225961929
-1027/400	-61.96884929882520392
-1537/600	-62.87490403426740376
-3067/1200	-63.78686341944270442
-51/20	-64.704724217220961737
-3053/1200	-65.628482641503288875
-1523/600	-66.558134351266104889
-1013/400	-67.493674444598408781
-379/150	-68.435097452733011892
-121/48	-69.382397334072472973
-503/200	-70.335567468210491811
-3011/1200	-71.294600649949528915
-751/300	-72.259489083315430404
-999/400	-73.230224375569848939
-299/120	-74.206797531221263293
-2983/1200	-75.189198946035410952
-62/25	-76.177418401045959965
-2969/1200	-77.171445056566258147
-1481/600	-78.171267446203009675
-197/80	-79.176873470872741058
-737/300	-80.188250392821930468
-2941/1200	-81.205384829651686478
-489/200	-82.2282627483478743
-2927/1200	-83.256869459317599729
-73/30	-84.291189610432973155
-971/400	-85.331207181083088159
-1453/600	-86.376905476235161408
-2899/1200	-87.428267120505792797
-241/100	-88.485274052243317042
-577/240	-89.547907517622230175
-1439/600	-90.61614806475068674
-957/400	-91.689975537792075739
-179/75	-92.769369071101695772
-2857/1200	-93.854307083379562128
-19/8	-94.944767271840390956
-2843/1200	-96.040726606401818032
-709/300	-97.142161323891922
-943/400	-98.249046922277134394
-1411/600	-99.3613581549116311
-563/240	-100.47906902480931237
-117/50	-101.60215277893949084
-2801/1200	-102.73058190254741953
-1397/600	-103.86432811350080396
-929/400	-105.00336235666345526
-139/60	-106.14765479829725318
-2773/1200	-107.29717482049360055
-461/200	-108.45189101563556292
-2759/1200	-109.61177118089189964
-172/75	-110.77678231274420468
-183/80	-111.94689060154838822
-1369/600	-113.12206142613174187
-2731/1200	-114.30225934842684299
-227/100	-115.48744810814356559
-2717/1200	-116.67759061748047769
-271/120	-117.87264895587691694
-901/400	-119.07258436480704864
-337/150	-120.27735724261722236
-2689/1200	-121.48692713940795523
-447/200	-122.70125275196188224
-107/48	-123.92029191871902565
-667/300	-125.14400161480074759
-887/400	-126.37233794708376174
-1327/600	-127.60525614932559182
-2647/1200	-128.84271057734287642
-11/5	-130.08465470424393106
-2633/1200	-131.33104111571699044
-1313/600	-132.58182150537556499
-873/400	-133.83694667016235738
-653/300	-135.09636650581319629
-521/240	-136.36003000238245551
-433/200	-137.62788523983143836
-2591/1200	-138.89987938368121775
-323/150	-140.1759586807314341
-859/400	-141.45606845484656348
-257/120	-142.74015310281117982
-2563/1200	-144.02815609025574534
-213/100	-145.32001994765447434
-2549/1200	-146.61568626639682572
-1271/600	-147.91509569493419035
-169/80	-149.21818793500334933
-158/75	-150.52490173792828983
-2521/1200	-151.83517490100197478
-419/200	-153.14894426394967307
-2507/1200	-154.46614570547546641
-25/12	-155.78671413989355882
-831/400	-157.1105835138460242
-1243/600	-158.4376868031086369
-2479/1200	-159.76795600948643931
-103/50	-161.10132215780070978
-493/240	-162.43771529296900286
-1229/600	-163.77706447717994292
-817/400	-165.11929778716446063
-611/300	-166.46434231156517017
-2437/1200	-167.81212414840559359
-81/40	-169.16256840266094652
-2423/1200	-170.51559918393220751
-151/75	-171.87113960422520105
-803/400	-173.22911177583643166
-1201/600	-174.58943680934741406
-479/240	-175.95203481172925125
-199/100	-177.31682488455921959
-2381/1200	-178.6837251223511265
-1187/600	-180.05265261100121285
-789/400	-181.42352342635137876
-59/30	-182.79625263287151716
-2353/1200	-184.17075428246274559
-391/200	-185.5469414133833323
-2339/1200	-186.92472604929911802
-583/300	-188.30401919846023993
-31/16	-189.68473085300596928
-1159/600	-191.06676998839947873
-2311/1200	-192.45004456299435984
-48/25	-193.83446151773471529
-2297/1200	-195.21992677599065426
-229/120	-196.60634524353102296
-761/400	-197.99362080863520557
-569/300	-199.38165634234583408
-2269/1200	-200.77035369886424783
-377/200	-202.15961371609054649
-451/240	-203.54933621631008199
-281/150	-204.93942000702823693
-747/400	-206.32976288195533848
-1117/600	-207.72026162214355805
-2227/1200	-209.11081199727764774
-37/20	-210.50130876712136546
-2213/1200	-211.89164568312144054
-1103/600	-213.2817154901709318
-733/400	-214.67140992853382943
-137/75	-216.0606197359327514
-437/240	-217.44923464980158402
-363/200	-218.83714340970491453
-2171/1200	-220.22423375992610213
-541/300	-221.61039245222583131
-719/400	-222.995505248772989
-43/24	-224.37945692524970395
-2143/1200	-225.76213127413238344
-89/50	-227.14341110815057876
-2129/1200	-228.5231782639255066
-1061/600	-229.90131360579004915
-141/80	-231.27769702979205059
-527/300	-232.65220746788272247
-2101/1200	-234.02472289229196457
-349/200	-235.39512032009240164
-2087/1200	-236.76327581795392995
-26/15	-238.12906450709056038
-691/400	-239.49236056840133722
-1033/600	-240.85303724780710419
-2059/1200	-242.21096686178488039
-171/100	-243.56602080310160044
-409/240	-244.91806954674896347
-1019/600	-246.26698265608112595
-677/400	-247.61262878915696303
-253/150	-248.95487570528861248
-2017/1200	-250.29359027179800384
-67/40	-251.62863847098306386
-2003/1200	-252.95988540729527709
-499/300	-254.28719531473026765
-663/400	-255.61043156443305509
-991/600	-256.92945667251962347
-79/48	-258.24413230811642851
-41/25	-259.55431930161945298
-1961/1200	-260.859877653174405
-977/600	-262.16066654137963827
-649/400	-263.45654433221335674
-97/60	-264.74736858818664934
-1933/1200	-266.03299607772388277
-321/200	-267.31328278477196268
-1919/1200	-268.58808391863995429
-239/150	-269.85725392407053516
-127/80	-271.12064649154473226
-949/600	-272.3781145678213757
-1891/1200	-273.62951036671268037
-157/100	-274.87468538009734518
-1877/1200	-276.11349038917253755
-187/120	-277.34577547594610814
-621/400	-278.57139003497035741
-116/75	-279.79018278531865163
-1849/1200	-281.00200178280616167
-307/200	-282.20669443245597243
-367/240	-283.40410750121178516
-457/300	-284.59408713089840849
-607/400	-285.77647885143120689
-907/600	-286.95112759427564766
-1807/1200	-288.11787770615805906
-3/2	-289.27657296302868341
-1793/1200	-290.42705658427807918
-893/600	-291.56917124720789587
-593/400	-292.70275910175701441
-443/300	-293.82766178548401445
-353/240	-294.94372043880689712
-293/200	-296.0507757205009594
-1751/1200	-297.14866782345568218
-109/75	-298.23723649069145979
-579/400	-299.31632103163696412
-173/120	-300.38576033866789999
-1723/1200	-301.44539290390787276
-143/100	-302.49505683629205157
-1709/1200	-303.53458987889427383
-851/600	-304.56382942651819816
-113/80	-305.58261254355307364
-211/150	-306.5907759820946532
-1681/1200	-307.58815620033173842
-279/200	-308.57458938119880144
-1667/1200	-309.54991145129508764
-83/60	-310.51395810007055982
-551/400	-311.4665647992790011
-823/600	-312.40756682269854921
-1639/1200	-313.33679926611989004
-34/25	-314.25409706760229229
-65/48	-315.15929502799761853
-809/600	-316.05222783174240083
-537/400	-316.93273006791802082
-401/300	-317.80063625157898551
-1597/1200	-318.65578084534924031
-53/40	-319.49799828128641082
-1583/1200	-320.32712298301381344
-197/150	-321.14298938812002336
-523/400	-321.94543197082573575
-781/600	-322.73428526491760273
-311/240	-323.50938388694867449
-129/100	-324.27056255970501817
-1541/1200	-325.01765613593803242
-767/600	-325.75049962236191927
-509/400	-326.46892820391571755
-19/15	-327.17277726828924466
-1513/1200	-327.86188243071223412
-251/200	-328.53607955900589763
-1499/1200	-329.19520479889607959
-373/300	-329.83909459958711128
-99/80	-330.46758573959541027
-739/600	-331.08051535284180789
-1471/1200	-331.67772095500152451
-61/50	-332.25904047011064824
-1457/1200	-332.824312257427908
-29/24	-333.37337513855046615
-481/400	-333.90606842478238989
-359/300	-334.42223194475439322
-1429/1200	-334.92170607229337371
-237/200	-335.4043317545401996
-283/240	-335.86995054031413358
-88/75	-336.31840460872220938
-467/400	-336.74953679801180659
-697/600	-337.16319063466459759
-1387/1200	-337.55921036272996813
-23/20	-337.93744097339594014
-1373/1200	-338.29772823479555145
-683/600	-338.63991872204657296
-453/400	-338.96385984752236813
-169/150	-339.26939989135162416
-269/240	-339.55638803214460735
-223/200	-339.82467437794351788
-1331/1200	-340.07410999739444114
-331/300	-340.3045469511383141
-439/400	-340.51583832341824569
-131/120	-340.70783825390045002
-1303/1200	-340.88040196970597055
-27/25	-341.03338581765029166
-1289/1200	-341.16664729668785227
-641/600	-341.28004509055839282
-17/16	-341.37343910063198405
-317/300	-341.44669047894950135
-1261/1200	-341.49966166145522415
-209/200	-341.53221640141815416
-1247/1200	-341.5442198030385603
-31/30	-341.53553835523617167
-411/400	-341.50603996561635261
-613/600	-341.45559399461050594
-1219/1200	-341.3840712897868623
-101/100	-341.29134422032772444
-241/240	-341.17728671166914559
-599/600	-341.04177428029893114
-397/400	-340.88468406870876223
-74/75	-340.70589488049614834
-1177/1200	-340.50528721561182466
-39/40	-340.28274330574811754
-1163/1200	-340.03814714986370862
-289/300	-339.77138454984013515
-383/400	-339.48234314626527006
-571/600	-339.17091245433893163
-227/240	-338.83698389989567738
-47/50	-338.48045085553974248
-1121/1200	-338.10120867688698679
-557/600	-337.69915473890861943
-369/400	-337.27418847237137302
-11/12	-336.82621140036870336
-1093/1200	-336.35512717493749327
-181/200	-335.86084161375464184
-1079/1200	-335.34326273690782283
-67/75	-334.80230080373459788
-71/80	-334.23786834972397185
-529/600	-333.64988022347437904
-1051/1200	-333.03825362370199043
-87/100	-332.40290813629313255
-1037/1200	-331.74376577139450975
-103/120	-331.0607510005348217
-341/400	-330.35379079377126864
-127/150	-329.62281465685433662
-1009/1200	-328.86775466840415523
-167/200	-328.08854551709162005
-199/240	-327.28512453881737166
-247/300	-326.45743175388162297
-327/400	-325.6054099041377258
-487/600	-324.72900449012226756
-967/1200	-323.82816380815438804
-4/5	-322.90283898739690599
-953/1200	-321.95298402687174472
-473/600	-320.97855583242204519
-313/400	-319.97951425361325519
-233/300	-318.95582212056538233
-37/48	-317.90744528070849892
-153/200	-316.83435263545348638
-911/1200	-315.73651617676990718
-113/150	-314.61391102366279245
-299/400	-313.4665154585400342
-89/120	-312.29431096346197153
-883/1200	-311.09728225626466146
-73/100	-309.87541732654822636
-869/1200	-308.62870747152157149
-431/600	-307.35714733169466831
-57/80	-306.06073492640950149
-53/75	-304.73947168920068057
-841/1200	-303.39336250297662005
-139/200	-302.02241573501209599
-827/1200	-300.62664327174289074
-41/60	-299.20606055335314287
-271/400	-297.76068660814592388
-403/600	-296.29054408668746995
-799/1200	-294.79565929571540283
-33/50	-293.27606223180118162
-157/240	-291.73178661475693461
-389/600	-290.16286992077672943
-257/400	-288.56935341530224847
-191/300	-286.95128218560274721
-757/1200	-285.30870517305908359
-5/8	-283.64167520514151862
-743/1200	-281.9502490270709009
-46/75	-280.23448733315276149
-243/400	-278.49445479777375989
-361/600	-276.73022010604983776
-143/240	-274.94185598411535328
-59/100	-273.12943922904238687
-701/1200	-271.29305073837932775
-347/600	-269.43277553929777068
-229/400	-267.54870281733667326
-17/30	-265.64092594473264664
-673/1200	-263.70954250832517588
-111/200	-261.75465433702549114
-659/1200	-259.77636752883773715
-163/300	-257.77479247742101578
-43/80	-255.75004389818080591
-319/600	-253.70224085387819479
-631/1200	-251.63150677974528743
-13/25	-249.53796950809509384
-617/1200	-247.4217612924141291
-61/120	-245.283018830925898
-201/400	-243.12188328961337422
-149/300	-240.93850032468852425
-589/1200	-238.73302010449686802
-97/200	-236.50559733084501186
-23/48	-234.2563912597390349
-71/150	-231.98556572152155733
-187/400	-229.69328914039526832
-277/600	-227.37973455332064257
-547/1200	-225.04507962827552774
-9/20	-222.68950668186424052
-533/1200	-220.31320269626376628
-263/600	-217.91635933549461702
-173/400	-215.49917296100386424
-32/75	-213.06184464654782707
-101/240	-210.60458019236186271
-83/200	-208.12759013860467479
-491/1200	-205.63108977806452609
-121/300	-203.1152991681147161
-159/400	-200.58044314190565931
-47/120	-198.02675131878087908
-463/1200	-195.45445811390421285
-19/50	-192.86380274708550812
-449/1200	-190.25502925079207522
-221/600	-187.62838647733315188
-29/80	-184.98412810520462653
-107/300	-182.32251264458126198
-421/1200	-179.6438034419436588
-69/200	-176.94826868382719807
-407/1200	-174.23618139968020683
-1/3	-171.50781946381859594
-131/400	-168.76346559646422959
-193/600	-166.00340736385429862
-379/1200	-163.22793717740898531
-31/100	-160.43735229194472667
-73/240	-157.63195480292040552
-179/600	-154.81205164270382409
-117/400	-151.97795457584584434
-43/150	-149.12998019334961119
-337/1200	-146.26844990592231104
-11/40	-143.39368993619695729
-323/1200	-140.50603130991173764
-79/300	-137.60580984603450444
-103/400	-134.69336614582003987
-151/600	-131.76904558078778149
-59/240	-128.83319827960775161
-6/25	-125.88617911388249573
-281/1200	-122.92834768281290019
-137/600	-119.96006829673582938
-89/400	-116.98170995952159544
-13/60	-113.99364634981935126
-253/1200	-110.99625580113857898
-41/200	-107.98992128075493142
-239/1200	-104.97503036742877412
-29/150	-101.95197522792486927
-3/16	-98.921152592321740995
-109/600	-95.882963728099364409
-211/1200	-92.837814412993927183
-17/100	-89.786114906608524149
-197/1200	-86.728279920768760954
-19/120	-83.664728588612363174
-61/400	-80.595884432402012056
-11/75	-77.52217533005075754
-169/1200	-74.444033480349493222
-27/200	-71.36189536688611673
-31/240	-68.276201720646142459
-37/300	-65.187397481284681904
-47/400	-62.095931757059859941
-67/600	-59.002257783417893384
-127/1200	-55.906832880220221073
-1/10	-52.81011840760324257
-113/1200	-49.712579720461395437
-53/600	-46.614686121544478986
-33/400	-43.516910813160315345
-23/300	-40.419730847474026873
-17/240	-37.323627075395402212
-13/200	-34.229084094046021776
-71/1200	-31.136590192798017264
-4/75	-28.046637297876548785
-19/400	-24.959720915518297592
-1/24	-21.876340073678492136
-43/1200	-18.79699726227921029
-3/100	-15.722198371991931177
-29/1200	-12.652452631547546056
-11/600	-9.5882725435672792959
-1/80	-6.530173818908217528
-1/150	-3.4786753095173977546
-1/1200	-0.43429893978866343512
1/200	2.6024303635832385229
13/1200	5.6309847432565773758
1/60	8.6508334844095570151
9/400	11.661443089424934574
17/600	14.662277354096753717
41/1200	17.652797445363314671
1/25	20.632461980570204737
11/240	23.600727108266908918
31/600	26.557046590540210328
23/400	29.500871886887274194
19/300	32.431652239630987571
83/1200	35.348834760879799227
3/40	38.251864521033970633
97/1200	41.140184638839809471
13/150	44.01323637299311165
37/400	46.870459215292686366
59/600	49.711290985344481366
5/48	52.535167926816462162
11/100	55.34152480524402954
139/1200	58.129795007385384287
73/600	60.89941064212586664
51/400	63.649802642929910475
2/15	66.38040087183885878
167/1200	69.090634225012487421
29/200	71.779930739811678667
181/1200	74.447717703419274335
47/300	77.093421762995720814
13/80	79.716469037365694564
101/600	82.316285230231467049
209/1200	84.892295744908332354
9/50	87.44392580057697909
223/1200	89.970600550047240498
23/120	92.471745199027203008
79/400	94.946785126891193923
61/300	97.395146008939703311
251/1200	99.81625394014382369
43/200	102.20953556036631372
53/240	104.57441818105090883
17/75	106.91032991337101246
93/400	109.21669979782840682
143/600	111.49295793529212109
293/1200	113.73853561946708846
1/4	115.95286547078171121
307/1200	118.13538157168293483
157/600	120.28551960332690874
107/400	122.4027169836527816
41/150	124.48641300682664442
67/240	126.53604898404209432
57/200	128.55106838566334567
349/1200	130.53091698469626398
89/300	132.47504300157214129
121/400	134.38289725022846946
37/120	136.25393328547040041
377/1200	138.08760755159600975
8/25	139.88337953226790236
391/1200	141.64071190161311564
199/600	143.35907067653268795
27/80	145.03792537020166724
103/300	146.67674914673973661
419/1200	148.27501897703203114
71/200	149.83221579567911286
433/1200	151.34782465905445865
11/30	152.82133490444719934
149/400	154.25224031026722675
227/600	155.64003925728916048
461/1200	156.98423489091103574
39/100	158.28433528440293978
19/48	159.5398536031201863
241/600	160.75030826965497457
163/400	161.91522312989983425
31/75	163.0341276199955067
503/1200	164.10655693413525975
17/40	165.13205219319697579
517/1200	166.11016061417369213
131/300	167.04043568037260843
177/400	167.92243731235190861
269/600	168.75573203956407411
109/240	169.53989317267369184
23/50	170.27450097651708382
559/1200	170.95914284367040633
283/600	171.59341346859218479
191/400	172.17691502230556629
29/60	172.70925732758488548
587/1200	173.1900580346104506
99/200	173.6189427970547661
601/1200	173.99554544856271561
38/75	174.3195081795875351
41/80	174.59048171454371
311/600	174.8081254892372334
629/1200	174.9721078285329638
53/100	175.08210612421812188
643/1200	175.13780701302026529
13/24	175.13890655473737998
219/400	175.08511041043702484
83/150	174.97613402068076515
671/1200	174.8117027837294283
113/200	174.59155223368401369
137/240	174.31542821851638718
173/300	173.98308707794318965
233/400	173.59429582109568863
353/600	173.14883230393760303
713/1200	172.64648540638223202
3/5	172.08705520905952278
727/1200	171.47035316968301565
367/600	170.79620229896591204
247/400	170.06443733603481821
187/300	169.27490492328902865
151/240	168.42746378065252549
127/200	167.52198487916518608
769/1200	166.55835161385900887
97/150	165.53645997586448965
261/400	164.45621872369160493
79/120	163.31754955362918789
797/1200	162.12038726920581466
67/100	160.86467994965465574
811/1200	159.55038911732408776
409/600	158.1774899039752073
11/16	156.74597121590673854
52/75	155.25583589784718282
839/1200	153.70710089555341959
141/200	152.09979741705433526
853/1200	150.43397109247743007
43/60	148.70968213239573244
289/400	146.92700548463173689
437/600	145.08603098945447456
881/1200	143.18686353310522614
37/50	141.22962319958679483
179/240	139.21444542065067313
451/600	137.14148112391586088
303/400	135.01089687905252507
229/300	132.82287504196313265
923/1200	130.57761389689313856
31/40	128.27532779640277057
937/1200	125.91624729913092246
59/75	123.50061930528164665
317/400	121.02870718976322739
479/600	118.50079093290931679
193/240	115.91716724871112755
81/100	113.2781497104891999
979/1200	110.58406887393279546
493/600	107.83527239743451782
331/400	105.03212515964731961
5/6	102.1750093741906284
1007/1200	99.264324701431909629
169/200	96.300488357269584042
1021/1200	93.283935218842830472
257/300	90.215117927093432411
69/80	87.094506986104468978
521/600	83.922590859140308181
1049/1200	80.699876061312033026
22/25	77.426887248792119463
1063/1200	74.104167304501889737
107/120	70.732277420194985852
359/400	67.311797174859845917
271/300	63.843324609363921476
1091/1200	60.327476297262147033
183/200	56.764887411691964083
221/240	53.15621178827701165
139/150	49.502121983961423806
373/400	45.803309331696522454
563/600	42.060483990901561139
1133/1200	38.274374993620063164
19/20	34.445730286293205347
1147/1200	30.575316767071627623
577/600	26.663920318586998927
387/400	22.712345836104641659
73/75	18.721417250978511034
47/48	14.691977549329842149
197/200	10.62488878587081699
1189/1200	6.5210320927946664277
299/300	2.3813076836537087253
401/400	-1.7933651478530632094
121/120	-6.0020480342610983416
1217/1200	-10.243783545968200061
51/50	-14.51759520818714137
1231/1200	-18.822487523300677835
619/600	-23.157445998696415698
83/80	-27.521437180158728185
313/300	-31.913408690894621597
1259/1200	-36.33228927627013385
211/200	-40.776988854333501294
1273/1200	-45.246398572200954498
16/15	-49.739390868380599832
429/400	-54.254819541109410639
647/600	-58.791519822777889239
1301/1200	-63.348308460516468453
109/100	-67.923983803017198438
263/240	-72.517325893663710906
661/600	-77.127096570041867901
443/400	-81.752039569902885842
167/150	-86.390880643650076991
1343/1200	-91.042327673419669629
9/8	-95.705070798825454505
1357/1200	-100.37778254943625818
341/300	-105.05911798405446337
457/400	-109.74771483686298191
689/600	-114.44219367050723701
277/240	-119.1411580361778278
29/25	-123.84319464075863039
1399/1200	-128.54687352110413531
703/600	-133.25074822550883073
471/400	-137.9533560024304146
71/60	-142.65321799652755548
1427/1200	-147.3488394520718214
239/200	-152.03870992379225889
1441/1200	-156.72130349520992859
181/150	-161.39507900451849049
97/80	-166.05848027806568018
731/600	-170.70993637148922644
1469/1200	-175.34786181855943105
123/100	-179.97065688777926222
1483/1200	-184.57670784679140431
149/120	-189.16438723464025712
499/400	-193.73205414193538865
94/75	-198.27805449896141524
1511/1200	-202.80072137177771126
253/200	-207.29837526634973862
61/48	-211.76932444075213179
383/300	-216.21186522548197822
513/400	-220.62428235191899595
773/600	-225.00484928896752969
1553/1200	-229.35182858791346331
13/10	-233.66347223552728092
1567/1200	-237.93802201544259917
787/600	-242.17370987783754101
527/400	-246.36875831744432501
397/300	-250.52138075991040422
319/240	-254.62978195653240459
267/200	-258.69215838738198508
1609/1200	-262.70669867284056864
101/75	-266.67158399355767643
541/400	-270.58498851884533587
163/120	-274.44507984351872634
1637/1200	-278.25001943319087484
137/100	-281.99796307802681714
1651/1200	-285.68706135496019794
829/600	-289.31546009837279651
111/80	-292.88130087923493103
209/150	-296.38272149270211733
1679/1200	-299.81785645416073332
281/200	-303.18483750371277143
1693/1200	-306.48179411908704603
17/12	-309.70685403696146232
569/400	-312.85814378267814666
857/600	-315.93378920833038606
1721/1200	-318.93191603919742712
36/25	-321.85065042850024102
347/240	-324.68811952044837232
871/600	-327.44245202154495483
583/400	-330.11177878011389791
439/300	-332.69423337401012115
1763/1200	-335.18795270647054516
59/40	-337.59107761006033032
1777/1200	-339.90175345866559495
223/150	-342.11813078748053915
597/400	-344.2383659209335503
899/600	-346.26062160849347222
361/240	-348.18306766829378133
151/100	-350.00388163850893059
1819/1200	-351.72124943641359603
913/600	-353.33336602505199089
611/400	-354.83843608744079991
23/15	-356.23467470822563055
1847/1200	-357.52030806270718006
309/200	-358.69357411314957715
1861/1200	-359.75272331227957524
467/300	-360.69601931388145078
25/16	-361.52173969038859627
941/600	-362.22817665736889268
1889/1200	-362.81363780479700162
79/50	-363.27644683500273281
1903/1200	-363.6149443071806197
191/120	-363.82748838834177392
639/400	-363.91245561058498942
481/300	-363.86824163455993023
1931/1200	-363.69326201899106163
323/200	-363.38595299612677427
389/240	-362.94477225297390546
122/75	-362.36819971817358096
653/400	-361.65473835436998607
983/600	-360.80291495591932685
1973/1200	-359.81128095178186125
33/20	-358.67841321343546744
1987/1200	-357.40291486764477259
997/600	-355.98341611391539159
667/400	-354.41857504645832115
251/150	-352.70707848048500319
403/240	-350.84764278264901114
337/200	-348.83901470544572674
2029/1200	-346.67997222537676243
509/300	-344.3693253846812475
681/400	-341.90591713643143547
41/24	-339.28862419278540673
2057/1200	-336.51635787618493529
43/25	-333.58806497328186308
2071/1200	-330.50272859137157998
1039/600	-327.25936901710744486
139/80	-323.85704457726520236
523/300	-320.29485250132165432
2099/1200	-316.57192978560703383
351/200	-312.68745405878570627
2113/1200	-308.64064444841498556
53/30	-304.43076244832700744
709/400	-300.05711278657374581
1067/600	-295.51904429367039449
2141/1200	-290.8159507708674667
179/100	-285.94727185817708976
431/240	-280.91249390187409375
1081/600	-275.71115082118761286
723/400	-270.34282497389403724
136/75	-264.80714802051727386
2183/1200	-259.10380178683739809
73/40	-253.23251912440390602
2197/1200	-247.19308476874491133
551/300	-240.9853361949587728
737/400	-234.60916447036979062
1109/600	-228.0645151039247724
89/48	-221.35138889200244714
93/50	-214.4698427603028965
2239/1200	-207.41999060147938229
1123/600	-200.2020041081701764
751/400	-192.81611360108324845
113/60	-185.26260885178193825
2267/1200	-177.54183989981503659
379/200	-169.65421786383002172
2281/1200	-161.60021574630355174
143/75	-153.38036923151869681
153/80	-144.99527747641381281
1151/600	-136.44560389392341064
2309/1200	-127.73207692842686635
193/100	-118.85549082291634766
2323/1200	-109.81670637749090577
233/120	-100.61665169877929877
779/400	-91.256322939889777717
293/150	-81.736785030480780435
2351/1200	-72.059172396542243756
393/200	-62.224689669473065166
473/240	-52.234612384036121342
593/300	-42.090287664768187139
793/400	-31.793134900418096296
1193/600	-21.344646405982547237
2393/1200	-10.746388071905086375
2	-4.1819755427407850669e-144

==> fChar_n200.dat <==
-5	10.907199782678815127
-5993/1200	10.971373667914854794
-2993/600	11.035736442557310633
-1993/400	11.100286239571597913
-1493/300	11.16502115142654889
-1193/240	11.229939229681498627
-993/200	11.295038484571236145
-5951/1200	11.360316884588832318
-743/150	11.425772356066356323
-1979/400	11.491402782753492902
-593/120	11.5572060053940731
-5923/1200	11.623179821300531582
-493/100	11.689321983926304079
-5909/1200	11.755630202436178934
-2951/600	11.8221021412746172
-393/80	11.888735419732056149
-368/75	11.955527611509211556
-5881/1200	12.022476244279394566
-979/200	12.0895787992488594
-5867/1200	12.156832710715198676
-293/60	12.224235365623803554
-1951/400	12.291784103122406443
-2923/600	12.359476214113724452
-5839/1200	12.427308940806222306
-243/50	12.495279476263013924
-233/48	12.563384963948922362
-2909/600	12.631622497275718363
-1937/400	12.699989119145558232
-1451/300	12.768481821492642317
-5797/1200	12.837097544823115885
-193/40	12.90583317775323471
-5783/1200	12.974685556545818261
-361/75	13.043651464645013881
-1923/400	13.112727632209395943
-2881/600	13.181910735643424484
-1151/240	13.25119739712728842
-479/100	13.320584184145158978
-5741/1200	13.390067609011879585
-2867/600	13.45964412839811901
-1909/400	13.529310142854015155
-143/30	13.599061996331337473
-5713/1200	13.668895975704196596
-951/200	13.738808310288330353
-5699/1200	13.808795171358995967
-1423/300	13.878852671667498825
-379/80	13.948976864956388864
-2839/600	14.019163745473356203
-5671/1200	14.089409247483858302
-118/25	14.159709244782511576
-5657/1200	14.230059550203281011
-113/24	14.300455915128501994
-1881/400	14.370894028996769218
-1409/300	14.441369518809728182
-5629/1200	14.511877948637805481
-937/200	14.582414819124914734
-1123/240	14.652975566992175691
-701/150	14.723555564540684747
-1867/400	14.794150119153375759
-2797/600	14.864754472796010776
-5587/1200	14.935363801517340991
-93/20	15.005973214948478915
-5573/1200	15.076577755801523503
-2783/600	15.14717239936748068
-1853/400	15.217752053013522407
-347/75	15.288311555679628215
-1109/240	15.358845677374653807
-923/200	15.429349118671872112
-5531/1200	15.499816510204032913
-1381/300	15.570242412157987901
-1839/400	15.6406213137689288
-551/120	15.710947632814286944
-5503/1200	15.781215715107343473
-229/50	15.851419833990600071
-5489/1200	15.921554189828960988
-2741/600	15.991612909502777818
-73/16	16.06159004590080935
-1367/300	16.131479577413149577
-5461/1200	16.201275407424177762
-909/200	16.270971363805585254
-5447/1200	16.340561198409534589
-68/15	16.410038586562007204
-1811/400	16.47939712655639693
-2713/600	16.548630339147407249
-5419/1200	16.617731667045311168
-451/100	16.686694474410633352
-1081/240	16.755512046349315053
-2699/600	16.824177588408423202
-1797/400	16.892684226072465878
-673/150	16.961025004260377266
-5377/1200	17.029192886823236035
-179/40	17.097180756042781988
-5363/1200	17.164981412130796678
-1339/300	17.232587572729414579
-1783/400	17.299991872412432309
-2671/600	17.367186862187684249
-1067/240	17.434165009000553852
-111/25	17.500918695238690794
-5321/1200	17.567440218238005066
-2657/600	17.633721789790009983
-1769/400	17.699755535650587025
-53/12	17.765533495050246349
-5293/1200	17.831047620205957709
-881/200	17.8962897758346275
-5279/1200	17.961251738668298524
-659/150	18.025925196971150058
-351/80	18.09030175005837673
-2629/600	18.154372907817025649
-5251/1200	18.218130090228872214
-437/100	18.281564626895415959
-5237/1200	18.344667756565078763
-523/120	18.407430626662688718
-1741/400	18.469844292821333923
-326/75	18.531899718416671429
-5209/1200	18.593587774103777555
-867/200	18.65489923735662676
-1039/240	18.715824792010287263
-1297/300	18.776355027805922549
-1727/400	18.836480439938688949
-2587/600	18.896191428608620413
-5167/1200	18.955478298574592649
-43/10	19.014331258711459762
-5153/1200	19.072740421570457555
-2573/600	19.130695802942968646
-1713/400	19.188187321427745582
-1283/300	19.245204798001689117
-205/48	19.301737955594279881
-853/200	19.357776418665762625
-5111/1200	19.413309712789183311
-319/75	19.468327264236380289
-1699/400	19.522818399568031862
-509/120	19.576772345227863542
-5083/1200	19.630178227141119359
-423/100	19.683025070317402582
-5069/1200	19.735301798457992278
-2531/600	19.786997233567743148
-337/80	19.838100095571677122
-631/150	19.888599001936376241
-5041/1200	19.938482467296287378
-839/200	19.987738903085050405
-5027/1200	20.036356617171962462
-251/60	20.084323813503691982
-1671/400	20.131628591751357244
-2503/600	20.178258946963085194
-4999/1200	20.224202769222167377
-104/25	20.269447843310930833
-997/240	20.313981848380442869
-2489/600	20.357792357626169669
-1657/400	20.400866837969709731
-1241/300	20.443192649746724196
-4957/1200	20.484757046401187143
-33/8	20.525547174186079989
-4943/1200	20.565550071870655183
-617/150	20.604752670454395402
-1643/400	20.643141792887795522
-2461/600	20.680704153800095665
-983/240	20.717426359234094654
-409/100	20.753294906388174275
-4901/1200	20.788296183365665743
-2447/600	20.82241646893169083
-1629/400	20.85564193227761113
-61/15	20.887958632793219984
-4873/1200	20.919352519846812569
-811/200	20.949809432573270758
-4859/1200	20.979315099670300283
-1213/300	21.007855139202958835
-323/80	21.035415058416614702
-2419/600	21.061980253558476566
-4831/1200	21.087536009707836098
-201/50	21.112067500615165984
-4817/1200	21.135559788550217018
-481/120	21.15799782415925889
-1601/400	21.179366446331610297
-1199/300	21.199650382075604974
-4789/1200	21.218834246404141236
-797/200	21.236902542229963602
-191/48	21.253839660270826021
-298/75	21.269629878964687203
-1587/400	21.284257364395089513
-2377/600	21.297706170226873836
-4747/1200	21.30996023765238376
-79/20	21.321003395348313377
-4733/1200	21.330819359443353923
-2363/600	21.33939173349679541
-1573/400	21.346704008488240314
-589/150	21.352739562818587303
-941/240	21.357481662322443877
-783/200	21.360913460292127696
-4691/1200	21.363017997513417262
-1171/300	21.363778202313213478
-1559/400	21.363176890619274501
-467/120	21.361196766032187134
-4663/1200	21.357820419909738881
-97/25	21.353030331463855617
-4649/1200	21.346808867870270624
-2321/600	21.339138284391091628
-309/80	21.330000724510433209
-1157/300	21.319378220083282798
-4621/1200	21.30725269149776925
-769/200	21.293605947851003739
-4607/1200	21.278419687138663507
-23/6	21.261675496458489739
-1531/400	21.24335485222787156
-2293/600	21.223439120415688894
-4579/1200	21.201909556788587633
-381/100	21.178747307171861235
-913/240	21.153933407725113605
-2279/600	21.127448785232878726
-1517/400	21.099274257410373201
-284/75	21.069390533224558492
-4537/1200	21.037778213230690275
-151/40	21.00441778992453292
-4523/1200	20.969289648110417732
-1129/300	20.932374065285324135
-1503/400	20.893651212039163558
-2251/600	20.853101152471446326
-899/240	20.810703844624512384
-187/50	20.766439140933507185
-4481/1200	20.720286788693284577
-2237/600	20.672226430542418989
-1489/400	20.622237604964509676
-223/60	20.570299746806960202
-4453/1200	20.516392187817416788
-741/200	20.460494157198049517
-4439/1200	20.402584782177860781
-277/75	20.342643088603205707
-59/16	20.280648001546709631
-2209/600	20.216578345934768006
-4411/1200	20.150412847193814425
-367/100	20.082130131915542695
-4397/1200	20.011708728541269167
-439/120	19.939127068065621728
-1461/400	19.864363484759742084
-547/150	19.787396216914188123
-4369/1200	19.708203407601723303
-727/200	19.626763105460180156
-871/240	19.543053265495585074
-1087/300	19.457051749905731643
-1447/400	19.368736328924389835
-2167/600	19.278084681686338397
-4327/1200	19.185074397113407775
-18/5	19.089682974821720876
-4313/1200	18.991887826050318934
-2153/600	18.891666274611359644
-1433/400	18.788995557862074628
-1073/300	18.683852827698673153
-857/240	18.576215151572378857
-713/200	18.466059513527786025
-4271/1200	18.35336281526372176
-533/150	18.238101877216800085
-1419/400	18.120253439667853779
-85/24	17.999794163871429378
-4243/1200	17.876700633208530451
-353/100	17.750949354362793854
-4229/1200	17.622516758520283266
-2111/600	17.491379202593083835
-281/80	17.357512970466881298
-263/75	17.220894274272708401
-4201/1200	17.081499255683040909
-699/200	16.939303987232424877
-4187/1200	16.794284473662816259
-209/60	16.646416653293813258
-1391/400	16.495676399417961099
-2083/600	16.342039521721308217
-4159/1200	16.185481767729392034
-173/50	16.025978824278831715
-829/240	15.863506319014704444
-2069/600	15.69803982191388084
-1377/400	15.52955484683449426
-1031/300	15.358026853091717712
-4117/1200	15.183431247060021133
-137/40	15.00574338380208071
-4103/1200	14.824938568724510864
-256/75	14.640992059260588334
-1363/400	14.453879066580136688
-2041/600	14.263574757326738302
-163/48	14.070054255382439653
-339/100	13.873292643660114402
-4061/1200	13.673264965923647452
-2027/600	13.469946228636101734
-1349/400	13.263311402836028043
-101/30	13.053335426042076775
-4033/1200	12.839993204186068861
-671/200	12.623259613574681635
-4019/1200	12.40310950287990374
-1003/300	12.179517695158411494
-267/80	11.952458989900017438
-1999/600	11.721908165105339983
-3991/1200	11.487839979392841297
-83/25	11.250229174135378656
-3977/1200	11.009050475626412604
-397/120	10.764278597276013267
-1321/400	10.515888241836804156
-989/300	10.263854103659980722
-3949/1200	10.008150870981538794
-657/200	9.748753228238845852
-787/240	9.4856358584176858596
-491/150	9.2187734454299060862
-1307/400	8.9481406765217920202
-1957/600	8.6737122447132940665
-3907/1200	8.3954628512682272811
-13/4	8.1133672081955628838
-3893/1200	7.8274000407819277305
-1943/600	7.5375360901554253059
-1293/400	7.2437501158808891233
-242/75	6.9460168985866766812
-773/240	6.6443112426231093382
-643/200	6.3386079787526606146
-3851/1200	6.0288819668719925206
-961/300	5.7151080987659365407
-1279/400	5.3972613008935128782
-383/120	5.0753165372060784682
-3823/1200	4.7492488119976911245
-159/50	4.4190331727877739665
-3809/1200	4.0846447132361610042
-1901/600	3.7460585760906014204
-253/80	3.4032499561667966913
-947/300	3.0561941033610412249
-3781/1200	2.7048663256955336709
-629/200	2.3492419923964224655
-3767/1200	1.9892965370046455224
-47/15	1.6250054605196202599
-1251/400	1.2563443345758363701
-1873/600	0.88328880465239988835
-3739/1200	0.50581459331557320056
-311/100	0.12389750349435164729
-149/48	-0.26248657821088666985
-1859/600	-0.65336167818662538944
-1237/400	-1.0487517324313203949
-463/150	-1.4486805831473522719
-3697/1200	-1.8531719752998009897
-123/40	-2.2622495531420274689
-3683/1200	-2.675936856708051158
-919/300	-3.094257318271717271
-1223/400	-3.5172342587726519404
-1831/600	-3.9448908842090082072
-731/240	-4.377250281997010514
-76/25	-4.8143354172973101779
-3641/1200	-5.2561691293081692045
-1817/600	-5.7027741275254947598
-1209/400	-6.154172987969751646
-181/60	-6.6103881493797852239
-3613/1200	-7.0714419093735924025
-601/200	-7.5373564205760835583
-3599/1200	-8.0081536867138835683
-449/150	-8.4838555586772255329
-239/80	-8.9644837305489962316
-1789/600	-9.4500597356009978966
-3571/1200	-9.940604942257496502
-297/100	-10.43614055002613246
-3557/1200	-10.936687585396275375
-71/24	-11.442266897704910355
-1181/400	-11.952899154970149286
-221/75	-12.468604839692466465
-3529/1200	-12.989404244623764069
-587/200	-13.515317468504379064
-703/240	-14.046364411768149375
-877/300	-14.582564772215663445
-1167/400	-15.123938040655823688
-1747/600	-15.670503496515860746
-3487/1200	-16.222280203419942052
-29/10	-16.779287004736524739
-3473/1200	-17.341542519094609651
-1733/600	-17.909065135869059954
-1153/400	-18.481873010635154681
-863/300	-19.059984060592554446
-689/240	-19.643415959958863562
-573/200	-20.23218613533297985
-3431/1200	-20.826311761028430578
-214/75	-21.425809754376900171
-1139/400	-22.030696771002162652
-341/120	-22.640989200064639121
-3403/1200	-23.256703159476808059
-283/100	-23.877854491089703736
-3389/1200	-24.504458755850745642
-1691/600	-25.136531228933149522
-45/16	-25.774086894837178356
-421/150	-26.417140442463499466
-3361/1200	-27.065706260158921845
-559/200	-27.719798430734795794
-3347/1200	-28.379430726458365003
-167/60	-29.044616604017369384
-1111/400	-29.71536919945820516
-1663/600	-30.391701323097957009
-3319/1200	-31.073625454410625446
-69/25	-31.761153736887881067
-661/240	-32.45429797287468579
-1649/600	-33.15306961838012984
-1097/400	-33.857479777863841894
-821/300	-34.567539198998338523
-3277/1200	-35.283258267407687941
-109/40	-36.004647001382871902
-3263/1200	-36.731715046574238601
-407/150	-37.464471670661448456
-1083/400	-38.202925758001323755
-1621/600	-38.947085804254022362
-647/240	-39.696959910987964896
-269/100	-40.452555780263954163
-3221/1200	-41.213880709198935001
-1607/600	-41.980941584509852157
-1069/400	-42.753744877038073391
-8/3	-43.532296636254854567
-3193/1200	-44.316602484748333199
-531/200	-45.10666761269254666
-3179/1200	-45.902496772298981061
-793/300	-46.704094272251166707
-211/80	-47.511463972122845972
-1579/600	-48.32460927678024944
-3151/1200	-49.143533130769026262
-131/50	-49.968238012686384789
-3137/1200	-50.798725929539009755
-313/120	-51.634998411087332575
-1041/400	-52.477056504176741607
-779/300	-53.324900767056329656
-3109/1200	-54.178531263685786425
-517/200	-55.037947558031054132
-619/240	-55.903148708349375095
-193/75	-56.774133261464370666
-1027/400	-57.650899247031801648
-1537/600	-58.533444171796670982
-3067/1200	-59.421765013842340353
-51/20	-60.315858216832343166
-3053/1200	-61.215719684245587252
-1523/600	-62.121344773605651606
-1013/400	-63.032728290704892474
-379/150	-63.949864483824085124
-121/48	-64.872747037948338759
-503/200	-65.80136906898003314
-3011/1200	-66.735723117949536709
-751/300	-67.675801145224477201
-999/400	-68.621594524718347015
-299/120	-69.573094038099236942
-2983/1200	-70.530289868999503185
-62/25	-71.493171597227184005
-2969/1200	-72.461728192979993754
-1481/600	-73.435948011062733536
-197/80	-74.415818785108969209
-737/300	-75.401327621807839001
-2941/1200	-76.392460995136864572
-489/200	-77.389204740601650921
-2927/1200	-78.391544049483372206
-73/30	-79.399463463094952142
-971/400	-80.412946867046859365
-1453/600	-81.4319774855234498
-2899/1200	-82.456537875570799816
-241/100	-83.486609921396985694
-577/240	-84.522174828685776652
-1439/600	-85.563213118924720485
-957/400	-86.609704623748612637
-179/75	-87.661628479299351319
-2857/1200	-88.718963120603193111
-19/8	-89.781686275966435269
-2843/1200	-90.849774961390562831
-709/300	-91.923205475007910378
-943/400	-93.00195339153890018
-1411/600	-94.085993556771930279
-563/240	-95.175300082066997856
-117/50	-96.269846338884155088
-2801/1200	-97.369604953337906489
-1397/600	-98.474547800778668545
-929/400	-99.584646000402424253
-139/60	-100.69986990988971693
-2773/1200	-101.82018912007513947
-461/200	-102.94557244964848689
-2759/1200	-104.07598793988875188
-172/75	-105.21140284943215453
-183/80	-106.35178364907540943
-1369/600	-107.49709601661544461
-2731/1200	-108.64730483172679871
-227/100	-109.80237417087793412
-2717/1200	-110.96226730228771567
-271/120	-112.12694668092331555
-901/400	-113.29637394354081702
-337/150	-114.47050990376980062
-2689/1200	-115.6493145472432081
-447/200	-116.83274702677379052
-107/48	-118.02076565757845839
-667/300	-119.21332791255186276
-887/400	-120.41039041759054739
-1327/600	-121.61190894696902342
-2647/1200	-122.81783841876912862
-11/5	-124.02813289036404457
-2633/1200	-125.24274555395835596
-1313/600	-126.46162873218554681
-873/400	-127.68473387376433948
-653/300	-128.91201154921529276
-521/240	-130.14341144663908598
-433/200	-131.37888236755792652
-2591/1200	-132.6183722228215287
-323/150	-133.86182802857912202
-859/400	-135.10919590231895715
-257/120	-136.3604210589767882
-2563/1200	-137.61544780711481956
-213/100	-138.87421954517261582
-2549/1200	-140.13667875779148277
-1271/600	-141.40276701221383737
-169/80	-142.67242495475909396
-158/75	-143.94559230737760358
-2521/1200	-145.2222078642841923
-419/200	-146.50220948867285405
-2507/1200	-147.78553410951416201
-25/12	-149.0721177184369718
-831/400	-150.36189536669599851
-1243/600	-151.65480116222685797
-2479/1200	-152.95076826679017136
-103/50	-154.24972889320634043
-493/240	-155.55161430268260883
-1229/600	-156.85635480223403302
-817/400	-158.16387974219999399
-611/300	-159.47411751385788879
-2437/1200	-160.78699554713564823
-81/40	-162.10244030842473452
-2423/1200	-163.42037729849527969
-151/75	-164.74073105051503251
-803/400	-166.06342512817378845
-1201/600	-167.38838212391498383
-479/240	-168.71552365727614139
-199/100	-170.04477037333986101
-2381/1200	-171.37604194129705498
-1187/600	-172.709257053124133
-789/400	-174.04433342237584771
-59/30	-175.38118778309551667
-2353/1200	-176.71973588884434189
-391/200	-178.05989251185155266
-2339/1200	-179.40157144228710239
-583/300	-180.74468548765865393
-31/16	-182.08914647233459258
-1159/600	-183.43486523719480932
-2311/1200	-184.78175163941100079
-48/25	-186.12971455235823557
-2297/1200	-187.47866186565953955
-229/120	-188.82850048536525609
-761/400	-190.17913633426893882
-569/300	-191.53047435236153762
-2269/1200	-192.88241849742564002
-377/200	-194.23487174577153195
-451/240	-195.58773609311684334
-281/150	-196.94091255561154481
-747/400	-198.29430117101006293
-1117/600	-199.64780099999228149
-2227/1200	-201.00131012763519688
-37/20	-202.35472566503699506
-2213/1200	-203.70794375109531746
-1103/600	-205.06085955444148214
-733/400	-206.41336727553242548
-137/75	-207.76536014890212807
-437/240	-209.11673044557428688
-363/200	-210.46736947563799317
-2171/1200	-211.81716759098817362
-541/300	-213.16601418823254871
-719/400	-214.51379771176685954
-43/24	-215.86040565702011036
-2143/1200	-217.20572457387157026
-89/50	-218.54964007024127289
-2129/1200	-219.89203681585574845
-1061/600	-221.23279854619071702
-141/80	-222.57180806659246648
-527/300	-223.90894725657963275
-2101/1200	-225.24409707432709314
-349/200	-226.57713756133367734
-2087/1200	-227.90794784727539293
-26/15	-229.23640615504585501
-691/400	-230.56238980598560114
-1033/600	-231.88577522530196455
-2059/1200	-233.20643794768116957
-171/100	-234.52425262309430363
-409/240	-235.83909302279881075
-1019/600	-237.15083204553714074
-677/400	-238.45934172393417782
-253/150	-239.76449323109506103
-2017/1200	-241.06615688740499717
-67/40	-242.36420216753265492
-2003/1200	-243.65849770763871575
-499/300	-244.94891131279114474
-663/400	-246.23530996458873012
-991/600	-247.51755982899442664
-79/48	-248.7955262643800232
-41/25	-250.06907382978363972
-1961/1200	-251.33806629338154301
-977/600	-252.60236664117575488
-649/400	-253.86183708589890921
-97/60	-255.11633907613779734
-1933/1200	-256.36573330567702355
-321/200	-257.6098797230641739
-1919/1200	-258.84863754139788301
-239/150	-260.08186524834016378
-127/80	-261.30942061635434542
-949/600	-262.53116071316994417
-1891/1200	-263.74694191247577051
-157/100	-264.95661990484255466
-1877/1200	-266.16004970887635008
-187/120	-267.35708568260395199
-621/400	-268.54758153509154425
-116/75	-269.73139033829776429
-1849/1200	-270.9083645391623511
-307/200	-272.078355971931516
-367/240	-273.24121587072115033
-457/300	-274.39679488231895773
-607/400	-275.54494307922657183
-907/600	-276.68550997294269231
-1807/1200	-277.81834452748824436
-3/2	-278.9432951731745376
-1793/1200	-280.06020982061537101
-893/600	-281.16893587498400045
-593/400	-282.26932025051585444
-443/300	-283.36120938525785277
-353/240	-284.44444925606515005
-293/200	-285.51888539384609418
-1751/1200	-286.58436289905615595
-109/75	-287.64072645744155218
-579/400	-288.68782035603325028
-173/120	-289.72548849939200661
-1723/1200	-290.75357442610505516
-143/100	-291.77192132553502641
-1709/1200	-292.780372054821639
-851/600	-293.77876915613666863
-113/80	-294.76695487419266032
-211/150	-295.74477117400581036
-1681/1200	-296.71205975891340461
-279/200	-297.66866208884615896
-1667/1200	-298.61441939885576627
-83/60	-299.54917271789791209
-551/400	-300.47276288787097871
-823/600	-301.38503058291061341
-1639/1200	-302.28581632894029278
-34/25	-303.17496052347796991
-65/48	-304.05230345569884573
-809/600	-304.91768532675425948
-537/400	-305.77094627034664608
-401/300	-306.61192637356046077
-1597/1200	-307.44046569794892254
-53/40	-308.25640430087637907
-1583/1200	-309.05958225711604568
-197/150	-309.84983968070282051
-523/400	-310.62701674704082662
-781/600	-311.3909537152652797
-311/240	-312.14149095085822748
-129/100	-312.8784689485176532
-1541/1200	-313.60172835527938151
-767/600	-314.31110999389117025
-509/400	-315.00645488643831577
-19/15	-315.68760427822004326
-1513/1200	-316.35439966187589641
-251/200	-317.00668280176128295
-1499/1200	-317.64429575857127405
-373/300	-318.26708091421169642
-99/80	-318.87488099691649592
-739/600	-319.46753910661029088
-1471/1200	-320.04489874051497182
-61/50	-320.60680381899914241
-1457/1200	-321.15309871166913337
-29/24	-321.68362826370025781
-481/400	-322.19823782240691197
-359/300	-322.69677326405006065
-1429/1200	-323.17908102088058081
-237/200	-323.64500810841687048
-283/240	-324.09440215295506313
-88/75	-324.52711141931011991
-467/400	-324.94298483878600361
-697/600	-325.34187203737306923
-1387/1200	-325.7236233641707361
-23/20	-326.08808992003343602
-1373/1200	-326.43512358643776081
-683/600	-326.76457705456866051
-453/400	-327.0763038546224715
-169/150	-327.37015838532447982
-269/240	-327.645995943658652
-223/200	-327.9036727548070904
-1331/1200	-328.14304600229669551
-331/300	-328.36397385835044149
-439/400	-328.56631551444059485
-131/120	-328.74993121204112925
-1303/1200	-328.91468227357651156
-27/25	-329.06043113356395586
-1289/1200	-329.18704136994616351
-641/600	-329.29437773561148742
-17/16	-329.38230619009837887
-317/300	-329.4506939314808942
-1261/1200	-329.4994094284319577
-209/200	-329.52832245246099465
-1247/1200	-329.5373041103224666
-31/30	-329.52622687659175744
-411/400	-329.49496462640477541
-613/600	-329.44339266835755234
-1219/1200	-329.37138777756203627
-101/100	-329.27882822885418882
-241/240	-329.16559383015041301
-599/600	-329.03156595594825066
-397/400	-328.87662758096720236
-74/75	-328.70066331392543548
-1177/1200	-328.50355943144805814
-39/40	-328.28520391210254926
-1163/1200	-328.04548647055684584
-289/300	-327.78429859185550005
-383/400	-327.5015335658092293
-571/600	-327.19708652149309236
-227/240	-326.870854461848435
-47/50	-326.5227362983836575
-1121/1200	-326.15263288596876587
-557/600	-325.76044705771857727
-369/400	-325.34608365995935826
-11/12	-324.90944958727358312
-1093/1200	-324.45045381761740663
-181/200	-323.96900744750535373
-1079/1200	-323.46502372725663527
-67/75	-322.93841809629740629
-71/80	-322.3891082185131898
-529/600	-321.8170140176455955
-1051/1200	-321.22205771272736939
-87/100	-320.60416385354971583
-1037/1200	-319.96325935615574
-103/120	-319.2992735383537641
-341/400	-318.6121381552441764
-127/150	-317.90178743475337763
-1009/1200	-317.16815811316829479
-167/200	-316.41118947066483736
-199/240	-315.63082336682357663
-247/300	-314.82700427612583369
-327/400	-313.99967932342326697
-487/600	-313.14879831937395536
-967/1200	-312.27431379583787822
-4/5	-311.37618104122459875
-953/1200	-310.45435813578586247
-473/600	-309.50880598684572825
-313/400	-308.53948836396075444
-233/300	-307.54637193400266866
-37/48	-306.52942629615585547
-153/200	-305.4886240168219021
-911/1200	-304.42394066442334878
-113/150	-303.33535484409869658
-299/400	-302.22284823228063223
-89/120	-301.08640561114933673
-883/1200	-299.92601490295265144
-73/100	-298.7416672041847832
-869/1200	-297.53335681961513818
-431/600	-296.30108129615878201
-57/80	-295.04484145657993327
-53/75	-293.76464143301980586
-841/1200	-292.46048870034002635
-139/200	-291.13239410927276174
-827/1200	-289.78037191936860457
-41/60	-288.40443983173317314
-271/400	-287.00461902154329674
-403/600	-285.58093417033356812
-799/1200	-284.13341349804395883
-33/50	-282.6620887948191067
-157/240	-281.16699545254979934
-389/600	-279.64817249614709296
-257/400	-278.10566261453942171
-191/300	-276.5395121913829697
-757/1200	-274.94977133547549564
-5/8	-273.33649391086371861
-743/1200	-271.69973756663429278
-46/75	-270.03956376637831974
-243/400	-268.35603781731926813
-361/600	-266.64922889909409291
-143/240	-264.91921009217727001
-59/100	-263.16605840593738668
-701/1200	-261.38985480631585344
-347/600	-259.59068424311723049
-229/400	-257.76863567690058938
-17/30	-255.92380210546125982
-673/1200	-254.05628058989224227
-111/200	-252.16617228021449856
-659/1200	-250.2535824405652659
-163/300	-248.31862047393347424
-43/80	-246.36139994643128273
-319/600	-244.3820386110906885
-631/1200	-242.38065843117409978
-13/25	-240.35738560298770565
-617/1200	-238.31235057818641685
-61/120	-236.24568808555909555
-201/400	-234.15753715228273703
-149/300	-232.04804112463421344
-589/1200	-229.91734768814813799
-97/200	-227.76560888720935886
-23/48	-225.59298114406854375
-71/150	-223.39962527726927043
-187/400	-221.1857065194749946
-277/600	-218.95139453468422388
-547/1200	-216.69686343482218724
-9/20	-214.42229179569725049
-533/1200	-212.1278626723102927
-263/600	-209.81376361350522466
-173/400	-207.48018667594879818
-32/75	-205.1273284374278261
-101/240	-202.7553900094519051
-83/200	-200.36457704914970844
-491/1200	-197.95509977044689326
-121/300	-195.52717295451364641
-159/400	-193.08101595946987507
-47/120	-190.61685272933603295
-463/1200	-188.13491180221755971
-19/50	-185.63542631771090121
-449/1200	-183.11863402351907
-221/600	-180.58477728126470057
-29/80	-178.03410307148855148
-107/300	-175.46686299782140635
-421/1200	-172.88331329031732941
-69/200	-170.28371480793623658
-407/1200	-167.66833304016375224
-1/3	-165.03743810775633328
-131/400	-162.39130476259965693
-193/600	-159.73021238666828632
-379/1200	-157.0544449900746486
-31/100	-154.36429120819538423
-73/240	-151.66004429786315318
-179/600	-148.94200213261201375
-117/400	-146.21046719696452345
-43/150	-143.46574657974874804
-337/1200	-140.7081519664334047
-11/40	-137.93799963046940927
-323/1200	-135.1556104236261439
-79/300	-132.36130976531081228
-103/400	-129.55542763085930327
-151/600	-126.73829853878704139
-59/240	-123.91026153698836382
-6/25	-121.07166018787302825
-281/1200	-118.22284255242852441
-137/600	-115.36416117319693465
-89/400	-112.4959730561551647
-13/60	-109.61863965148744586
-253/1200	-106.73252683323909382
-41/200	-103.83800487784059677
-239/1200	-100.93544844149119758
-29/150	-98.025236536391230499
-3/16	-95.10775250581257266
-109/600	-92.183383997996674773
-211/1200	-89.252522938869743609
-17/100	-86.315565503564761189
-197/1200	-83.372912086740142308
-19/120	-80.424967271684952969
-61/400	-77.472139798200737613
-11/75	-74.514842529250132698
-169/1200	-71.55349241636257833
-27/200	-68.588510463787578208
-31/240	-65.620321691386101269
-37/300	-62.649355096250866061
-47/400	-59.676043613046401125
-67/600	-56.700824073059931561
-127/1200	-53.724137161954303492
-1/10	-50.746427376214324438
-113/1200	-47.768142978278068616
-53/600	-44.789735950344872022
-33/400	-41.811661946851922771
-23/300	-38.834380245611537705
-17/240	-35.858353697601406684
-13/200	-32.884048675400281331
-71/1200	-29.911935020261785323
-4/75	-26.942485987819228655
-19/400	-23.976178192414518701
-1/24	-21.013491550044476305
-43/1200	-18.054909219918085748
-3/100	-15.100917544618433089
-29/1200	-12.152005988863318275
-11/600	-9.2086670768587624811
-1/80	-6.2713963282398734338
-1/150	-3.3406921925937780318
-1/1200	-0.41705598255958342785
1/200	2.4990081944994151157
13/1200	5.4069935062557987874
1/60	8.3063904666146135354
9/400	11.196687008350460212
17/600	14.077368557188785993
41/1200	16.947918107334792406
1/25	19.807816298453085807
11/240	22.656541494100901066
31/600	25.493569861617428806
23/400	28.318375453471470444
19/300	31.130430290069333826
83/1200	33.929204444024565128
3/40	36.714166125890790068
97/1200	39.484781771358609326
13/150	42.240516129917159232
37/400	44.980832354980609488
59/600	47.705192095479524677
5/48	50.4130555889166658
11/100	53.103881755886451875
139/1200	55.777128296056939862
73/600	58.432251785612813768
51/400	61.068707776157500761
2/15	63.68595089507215347
167/1200	66.283434947328853377
29/200	68.860613018755000331
181/1200	71.416937580745457691
47/300	73.951860596418621531
13/80	76.46483362821217559
101/600	78.955307946913881375
209/1200	81.422734642122334933
9/50	83.866564734132198363
223/1200	86.286249287237985111
23/120	88.681239524450043572
79/400	91.050986943615943443
61/300	93.394943434940023684
251/1200	95.712561399893409932
43/200	98.003293871506352659
53/240	100.26659463603427547
17/75	102.50191835598845552
93/400	104.70872069452178546
143/600	106.88645844115958793
293/1200	109.03458963886497073
1/4	111.15257371242772158
307/1200	113.23987159816524796
157/600	115.29594587492356807
107/400	117.32026089636585491
41/150	119.31228292453552597
67/240	121.27148026468035662
57/200	123.19732340132357582
349/1200	125.08928513556737827
89/300	126.94684072361375782
121/400	128.76946801648703266
37/120	130.55664760094189386
377/1200	132.30786294154026482
8/25	134.02260052387971106
391/1200	135.70034999895558627
199/600	137.34060432863854325
27/80	138.94285993224847596
103/300	140.50661683420539237
419/1200	142.03137881273714715
71/200	143.51665354962338767
433/1200	144.96195278095448768
11/30	146.36679244888365959
149/400	147.73069285434984872
227/600	149.05317881074842139
461/1200	150.33377979852606376
39/100	151.57203012067570891
19/48	152.76746905910670758
241/600	153.9196410318648511
163/400	155.02809575117624602
31/75	156.09238838228842654
503/1200	157.11207970308147472
17/40	158.08673626442129919
517/1200	159.0159305512266005
131/300	159.89924114422042597
177/400	160.73625288233658906
269/600	161.52655702575059719
109/240	162.26975141950409889
23/50	162.96544065769122536
559/1200	163.61323624817456354
283/600	164.21275677779785786
191/400	164.7636280780618952
29/60	165.26548339122938432
587/1200	165.71796353682399452
99/200	166.12071707848807161
601/1200	166.47340049116289999
38/75	166.77567832855473009
41/80	167.02722339084913886
311/600	167.22771689263563912
629/1200	167.37684863100380054
53/100	167.47431715377149158
643/1200	167.51982992780519746
13/24	167.51310350739171512
219/400	167.45386370261987163
83/150	167.34184574773025791
671/1200	167.17679446939031573
113/200	166.95846445485146208
137/240	166.68662021994428175
173/300	166.36103637686716697
233/400	165.98149780172313115
353/600	165.54779980175887406
713/1200	165.05974828225952675
3/5	164.51715991305185755
727/1200	163.91986229456807499
367/600	163.2676941234217203
247/400	162.56050535744650107
187/300	161.79815738014827891
151/240	160.98052316451978818
127/200	160.10748743616702961
769/1200	159.17894683569565308
97/150	158.19481008030501676
261/400	157.15499812453698747
79/120	156.05944432012592751
797/1200	154.90809457489569849
67/100	153.70090751064890191
811/1200	152.43785461999297013
409/600	151.11892042204712
11/16	149.74410261697358544
52/75	148.31341223927595402
839/1200	146.82687380980684788
141/200	145.28452548642660927
853/1200	143.68641921325407843
43/60	142.03262086844998417
289/400	140.32321041047290768
437/600	138.55828202274722674
881/1200	136.73794425668190177
37/50	134.86232017297842654
179/240	132.93154748116573596
451/600	130.94577867729934094
303/400	128.90518117976144599
229/300	126.80993746309830037
923/1200	124.66024518983053673
31/40	122.4563173401717647
937/1200	120.19838233959020893
59/75	117.88668418414771428
317/400	115.52148256354998285
479/600	113.10305298184146174
193/240	110.63168687567786381
81/100	108.10769173010887973
979/1200	105.53139119180322632
493/600	102.90312517964777487
331/400	100.22324999265211422
5/6	97.492138415089526908
1007/1200	94.710179818804992898
169/200	91.877780262620484903
1021/1200	88.99536258876748251
257/300	86.063366516276309075
69/80	83.082248731251586528
521/600	80.052482973962808935
1049/1200	76.974560122678756232
22/25	73.8489882741742054
1063/1200	70.676292820837147875
107/120	67.457016524304489377
359/400	64.191719585553992185
271/300	60.880979711380020321
1091/1200	57.525392177180465681
183/200	54.125569885982068078
221/240	50.682143423631194907
139/150	47.195761110077017069
373/400	43.667089046673907163
563/600	40.096811159429794299
1133/1200	36.485629238127137463
19/20	32.834262971243126564
1147/1200	29.14344997659568754
577/600	25.413945827641855528
387/400	21.64652407535508846
73/75	17.84197626560812304
47/48	14.001111951988026046
197/200	10.124758703970166932
1189/1200	6.213762110377932906
299/300	2.2689857780551255964
401/400	-1.7086886743218806173
121/120	-5.7183616273649741535
1217/1200	-9.7591154771007029875
51/50	-13.830014656174587556
1231/1200	-17.93010566020546777
619/600	-22.058417079361740166
83/80	-26.213959635231053939
313/300	-30.395726223054721631
1259/1200	-34.602691959397761108
211/200	-38.833814235325119896
1273/1200	-43.088032775154240504
16/15	-47.364269700853705609
429/400	-51.66142960215725473
647/600	-55.978399612461988631
1301/1200	-60.314049490579074023
109/100	-64.667231708404728677
263/240	-69.036781544578705484
661/600	-73.42151718419690291
443/400	-77.820239824644108371
167/150	-82.231733787612229867
1343/1200	-86.654766637368689439
9/8	-91.088089305338939271
1357/1200	-95.53043622106631721
341/300	-99.98052544961168271
457/400	-104.43705883545446644
689/600	-108.89872215295592659
277/240	-113.36418526344453207
29/25	-117.83210227898248664
1399/1200	-122.30111173287146875
703/600	-126.76983675695468861
471/400	-131.23688526577135657
71/60	-135.70085014761861529
1427/1200	-140.16030946257491179
239/200	-144.6138266475376734
1441/1200	-149.05995072832700531
181/150	-153.49721653890594403
97/80	-157.92414494776658281
731/600	-162.33924309153012974
1469/1200	-166.74100461580766762
123/100	-171.12790992336705608
1483/1200	-175.49842642965005042
149/120	-179.85100882568230859
499/400	-184.18409934841751644
94/75	-188.49612805855538214
1511/1200	-192.78551312587173349
253/200	-197.05066112209739574
61/48	-201.28996732138093256
383/300	-205.50181600836869937
513/400	-209.68458079393398471
773/600	-213.83662493858530302
1553/1200	-217.95630168358214973
13/10	-222.04195458978473731
1567/1200	-226.09191788426239862
787/600	-230.10451681468347102
527/400	-234.07806801150756163
397/300	-238.01087985799914014
319/240	-241.90125286807941081
267/200	-245.74748007203137952
1609/1200	-249.54784741007095483
101/75	-253.30063413379480374
541/400	-257.00411321551352334
163/120	-260.65655176547648811
1637/1200	-264.25621145699249017
137/100	-267.80134895944800491
1651/1200	-271.29021637922258829
829/600	-274.72106170849854388
111/80	-278.09212928195958732
209/150	-281.4016602413707839
1679/1200	-284.64789300802954075
281/200	-287.82906376307489876
1693/1200	-290.94340693563979116
17/12	-293.98915569882831527
569/400	-296.96454247349740157
857/600	-299.86779943981955979
1721/1200	-302.6971590566006354
36/25	-305.45085458832372155
347/240	-308.12712063988754149
871/600	-310.72419369900474459
583/400	-313.24031268622264561
439/300	-315.67371951252598192
1763/1200	-318.02265964447826691
59/40	-320.28538267685528024
1777/1200	-322.46014291272115692
223/150	-324.54519995089441756
597/400	-326.53881928074812193
899/600	-328.43927288428512714
361/240	-330.24483984542619085
151/100	-331.95380696644537891
1819/1200	-333.56446939148391616
913/600	-335.07513123707025884
611/400	-336.48410622957076822
23/15	-337.78971834949192631
1847/1200	-338.99030248255155879
309/200	-340.08420507743301494
1861/1200	-341.06978481013270258
467/300	-341.94541325480778593
25/16	-342.70947556102722804
941/600	-343.36037113732569623
1889/1200	-343.89651434095615007
79/50	-344.31633517373319682
1903/1200	-344.61827998385552976
191/120	-344.80081217359196084
639/400	-344.862412912711721
481/300	-344.80158185753583031
1931/1200	-344.61683787548243589
323/200	-344.30671977497507937
389/240	-343.86978704057888764
122/75	-343.30462057322568237
653/400	-342.60982343538497434
983/600	-341.78402160103375094
1973/1200	-340.82586471027387742
33/20	-339.73402682844181797
1987/1200	-338.50720720955124001
997/600	-337.14413106390489633
667/400	-335.64355032970798579
251/150	-334.00424444851097358
403/240	-332.22502114430560966
337/200	-330.30471720609361779
2029/1200	-328.24219927374323971
509/300	-326.03636462694451002
681/400	-323.68614197706980814
41/24	-321.19049226174188558
2057/1200	-318.54840944190720053
43/25	-315.75892130120800825
2071/1200	-312.82109024744225691
1039/600	-309.73401411589592433
139/80	-306.49682697432800343
523/300	-303.10869992938390407
2099/1200	-299.56884193420858772
351/200	-295.87650059702628961
2113/1200	-292.03096299044921288
53/30	-288.03155646127310141
709/400	-283.87764944051311384
1067/600	-279.56865225342893239
2141/1200	-275.10401792928354769
179/100	-270.48324301057566598
431/240	-265.70586836148119003
1081/600	-260.77147997523473037
723/400	-255.6797097801776111
136/75	-250.43023644419434624
2183/1200	-245.02278617725507878
73/40	-239.45713353177699875
2197/1200	-233.73310220051328827
551/300	-227.85056581167368382
737/400	-221.80944872097629973
1109/600	-215.60972680032592452
89/48	-209.25142822280958371
93/50	-202.73463424369576273
2239/1200	-196.05947997711930098
1123/600	-189.2261551681296074
751/400	-182.23490495977550821
113/60	-175.08603065489572313
2267/1200	-167.7798904722796774
379/200	-160.31690029685909634
2281/1200	-152.69753442358659858
143/75	-144.9223262946533052
153/80	-136.99186922969331786
1151/600	-128.9068171486187898
2309/1200	-120.66788528672522375
193/100	-112.27585090170258031
2323/1200	-103.73155397218377274
233/120	-95.035897887458160877
779/400	-86.189850127973740632
293/150	-77.194442936247857938
2351/1200	-68.050773977802460088
393/200	-58.760006991736134708
473/240	-49.323372430541479948
593/300	-39.742168088772700974
793/400	-30.017759720164739934
1193/600	-20.151581642801721629
2393/1200	-10.145137331929037639
2	-2.8169386491568999718e-220

==> fChar_n250.dat <==
-5	11.195936422926039832
-5993/1200	11.261843292095507909
-2993/600	11.327947010443005554
-1993/400	11.394245732409667694
-1493/300	11.460737571972257141
-1193/240	11.52742060223182351
-993/200	11.594292855000264552
-5951/1200	11.661352320384801711
-743/150	11.728596946370382118
-1979/400	11.796024638400019672
-593/120	11.863633258953088272
-5923/1200	11.931420627121580708
-493/100	11.999384518184347148
-5909/1200	12.067522663179327614
-2951/600	12.135832748473793265
-393/80	12.204312415332611782
-368/75	12.272959259484552594
-5881/1200	12.341770830686648158
-979/200	12.410744632286627955
-5867/1200	12.479878120783442369
-293/60	12.549168705385894065
-1951/400	12.618613747569394988
-2923/600	12.688210560630867578
-5839/1200	12.757956409241809314
-243/50	12.827848508999540168
-233/48	12.897884025976653097
-2909/600	12.968060076268688172
-1937/400	13.038373725540051486
-1451/300	13.108821988568200503
-5797/1200	13.179401828786118018
-193/40	13.250110157823097468
-5783/1200	13.320943835043862824
-361/75	13.391899667086046891
-1923/400	13.462974407396052349
-2881/600	13.534164755763320449
-1151/240	13.605467357853032826
-479/100	13.676878804737272471
-5741/1200	13.748395632424670459
-2867/600	13.820014321388565621
-1909/400	13.89173129609370492
-143/30	13.963542924521512896
-5713/1200	14.035445517693959122
-951/200	14.10743532919605322
-5699/1200	14.179508554696997594
-1423/300	14.251661331470028652
-379/80	14.323889737910977885
-2839/600	14.396189793055584823
-5671/1200	14.468557456095594499
-118/25	14.540988625893672681
-5657/1200	14.613479140497172784
-113/24	14.686024776650789022
-1881/400	14.758621249308130989
-1409/300	14.831264211142255532
-5629/1200	14.903949252055192452
-937/200	14.976671898686501206
-1123/240	15.049427613920896471
-701/150	15.122211796394981136
-1867/400	15.195019780003125918
-2797/600	15.267846833402535545
-5587/1200	15.340688159517542103
-93/20	15.413538895043166869
-5573/1200	15.48639410994799266
-2783/600	15.559248806976389414
-1853/400	15.632097921150136482
-347/75	15.704936319269485786
-1109/240	15.777758799413710776
-923/200	15.85056009044118681
-5531/1200	15.923334851489049345
-1381/300	15.99607767147247709
-1839/400	16.068783068583647979
-551/120	16.141445489790416619
-5503/1200	16.214059310334762621
-229/50	16.28661883323105998
-5489/1200	16.359118288764218454
-2741/600	16.431551833987748672
-73/16	16.503913552221803483
-1367/300	16.576197452551248844
-5461/1200	16.648397469323818357
-909/200	16.720507461648406341
-5447/1200	16.792521212893555156
-68/15	16.864432430186193303
-1811/400	16.936234743910681615
-2713/600	17.00792170720822572
-5419/1200	17.079486795476713751
-451/100	17.150923405871039127
-1081/240	17.222224856803969051
-2699/600	17.293384387447620246
-1797/400	17.364395157235604255
-673/150	17.435250245365905521
-5377/1200	17.505942650304556306
-179/40	17.576465289290173365
-5363/1200	17.646810997839422177
-1339/300	17.716972529253475382
-1783/400	17.786942554125532989
-2671/600	17.856713659849472759
-1067/240	17.926278350129700085
-111/25	17.995629044492267578
-5321/1200	18.064758077797335446
-2657/600	18.133657699753044689
-1769/400	18.202320074430876001
-53/12	18.270737279782568201
-5293/1200	18.338901307158670942
-881/200	18.406804060828807324
-5279/1200	18.474437357503723014
-659/150	18.541792925859199358
-351/80	18.608862406061908929
-2629/600	18.675637349297292877
-5251/1200	18.7421092172995404
-437/100	18.808269381883751588
-5237/1200	18.874109124480365828
-523/120	18.939619635671938958
-1741/400	19.004792014732353237
-326/75	19.069617269168545243
-5209/1200	19.134086314264837691
-867/200	19.198189972629962195
-1039/240	19.261918973746860934
-1297/300	19.325263953525356146
-1727/400	19.388215453857777397
-2587/600	19.450763922177637484
-5167/1200	19.512899711021448874
-43/10	19.574613077593773534
-5153/1200	19.635894183335599999
-2573/600	19.696733093496142518
-1713/400	19.757119776708158123
-1283/300	19.817044104566878443
-205/48	19.87649585121265409
-853/200	19.935464692917410458
-5111/1200	19.993940207675014763
-319/75	20.051911874795655159
-1699/400	20.109369074504333789
-509/120	20.166301087543576613
-5083/1200	20.222697094780463891
-423/100	20.278546176818086201
-5069/1200	20.33383731361153188
-2531/600	20.388559384088512806
-337/80	20.442701165774736448
-631/150	20.496251334424133129
-5041/1200	20.549198463654048472
-839/200	20.601531024585512013
-5027/1200	20.653237385488693994
-251/60	20.704305811433663359
-1671/400	20.75472446394656102
-2503/600	20.80448140067130345
-4999/1200	20.853564575036932726
-104/25	20.901961835930730124
-997/240	20.949660927377211421
-2489/600	20.996649488223123082
-1657/400	21.042915051828559508
-1241/300	21.088445045764322568
-4957/1200	21.133226791515645655
-33/8	21.177247504192405517
-4943/1200	21.220494292245946138
-617/150	21.262954157192639971
-1643/400	21.304613993344312832
-2461/600	21.345460587545659786
-983/240	21.385480618918780361
-409/100	21.424660658614962454
-4901/1200	21.462987169573845289
-2447/600	21.500446506290092802
-1629/400	21.537024914587709834
-61/15	21.572708531402134506
-4873/1200	21.607483384570241175
-811/200	21.641335392628389333
-4859/1200	21.674250364618654836
-1213/300	21.706213999903380819
-323/80	21.737211887988186665
-2419/600	21.767229508353574339
-4831/1200	21.796252230295272431
-201/50	21.824265312773459177
-4817/1200	21.851253904271006736
-481/120	21.877203042660889936
-1601/400	21.902097655082903698
-1199/300	21.925922557829834268
-4789/1200	21.948662456243230368
-797/200	21.9703019446189213
-191/48	21.990825506122429996
-298/75	22.010217512714429924
-1587/400	22.028462225086395707
-2377/600	22.04554379260659821
-4747/1200	22.06144625327659579
-79/20	22.07615353369837429
-4733/1200	22.089649449052289274
-2363/600	22.10191770308596489
-1573/400	22.11294188811430462
-589/150	22.122705485030770084
-941/240	22.131191863330084896
-783/200	22.138384281142521466
-4691/1200	22.144265885279929475
-1171/300	22.14881971129366559
-1559/400	22.152028683544584848
-467/120	22.153875615285254918
-4663/1200	22.15434320875455531
-97/25	22.153414055284824379
-4649/1200	22.151070635421717762
-2321/600	22.1472953190569427
-309/80	22.14207036557403343
-1157/300	22.135377924007333626
-4621/1200	22.127200033214352602
-769/200	22.117518622061662736
-4607/1200	22.106315509624506281
-23/6	22.093572405400280485
-1531/400	22.079270909536070588
-2293/600	22.063392513070400998
-4579/1200	22.0459185981893756
-381/100	22.026830438497378811
-913/240	22.00610919930250966
-2279/600	21.983735937916921776
-1517/400	21.959691603972242821
-284/75	21.933957039750247464
-4537/1200	21.906512980528958624
-151/40	21.87734005494435225
-4523/1200	21.846418785367841482
-1129/300	21.813729588299716552
-1503/400	21.779252774778717346
-2251/600	21.742968550807916013
-899/240	21.704857017797087525
-187/50	21.664898173021746535
-4481/1200	21.623071910099029382
-2237/600	21.579358019480600454
-1489/400	21.533736188962762604
-223/60	21.486186004213951676
-4453/1200	21.436686949319795572
-741/200	21.385218407345918668
-4439/1200	21.3317596609186727
-277/75	21.276289892823975591
-59/16	21.218788186624439939
-2209/600	21.159233527294973199
-4411/1200	21.097604801877031828
-367/100	21.033880800151711892
-4397/1200	20.968040215331858838
-439/120	20.900061644773379327
-1461/400	20.829923590705938181
-547/150	20.757604460983223627
-4369/1200	20.683082569852964143
-727/200	20.606336138746880301
-871/240	20.527343297090755047
-1087/300	20.446082083134805929
-1447/400	20.362530444804542748
-2167/600	20.276666240572294159
-4327/1200	20.188467240349586628
-18/5	20.09791112640055916
-4313/1200	20.004975494276597068
-2153/600	19.909637853772367938
-1433/400	19.811875629903442823
-1073/300	19.711666163905685467
-857/240	19.608986714256592211
-713/200	19.503814457718764933
-4271/1200	19.396126490405699159
-533/150	19.285899828870069141
-1419/400	19.173111411214691392
-85/24	19.057738098226347803
-4243/1200	18.939756674532649057
-353/100	18.819143849782118649
-4229/1200	18.695876259847677351
-2111/600	18.56993046805370748
-281/80	18.441282966426875777
-263/75	18.309910176970893178
-4201/1200	18.175788452965389141
-699/200	18.038894080289077569
-4187/1200	17.899203278767390714
-209/60	17.756692203544756726
-1391/400	17.611336946481695803
-2083/600	17.46311353757690909
-4159/1200	17.311997946414533698
-173/50	17.157966083636736341
-829/240	17.000993802441817215
-2069/600	16.841056900107994802
-1377/400	16.678131119543041342
-1031/300	16.512192150859937692
-4117/1200	16.343215632978715242
-137/40	16.171177155254651499
-4103/1200	15.996052259132984787
-256/75	15.817816439830312387
-1363/400	15.636445148042835178
-2041/600	15.451913791681610641
-163/48	15.264197737634974753
-339/100	15.073272313558291981
-4061/1200	14.879112809691191191
-2027/600	14.681694480702443863
-1349/400	14.480992547562639542
-101/30	14.276982199444811915
-4033/1200	14.069638595653167358
-671/200	13.858936867580066185
-4019/1200	13.644852120691405162
-1003/300	13.427359436540548166
-267/80	13.206433874810950093
-1999/600	12.982050475387617335
-3991/1200	12.754184260457546296
-83/25	12.522810236639279514
-3977/1200	12.287903397141717
-397/120	12.049438723952318434
-1321/400	11.807391190054829769
-989/300	11.561735761676665741
-3949/1200	11.312447400566077581
-657/200	11.059501066299233067
-787/240	10.802871718617333761
-491/150	10.542534319793892
-1307/400	10.278463837032287807
-1957/600	10.010635244893723514
-3907/1200	9.7390235277556913851
-13/4	9.4636036823010670107
-3893/1200	9.1843507200379386754
-1943/600	8.9012396698502802393
-1293/400	8.6142455805795723992
-242/75	8.3233435236374744346
-773/240	8.028508595649645738
-643/200	7.7297159211308135624
-3851/1200	7.4269406551911804953
-961/300	7.1201579862742621833
-1279/400	6.8093431389262427928
-383/120	6.494471376596932588
-3823/1200	6.1755180044724088463
-159/50	5.8524583723394181106
-3809/1200	5.5252678774816144933
-1901/600	5.1939219676077054042
-253/80	4.8583961438115726677
-947/300	4.518665963564433527
-3781/1200	4.1747070437391025024
-629/200	3.826495063666411478
-3767/1200	3.4740057682238417326
-47/15	3.1172149709564179109
-1251/400	2.7560985572299101464
-1873/600	2.3906324874163866978
-3739/1200	2.0207928001121555438
-311/100	1.6465556153881294056
-149/48	1.2678971380726446164
-1859/600	0.88479366106676014796
-1237/400	0.49722156869205892369
-463/150	0.10515734007096930526
-3697/1200	-0.29142244746037967659
-123/40	-0.6925411149067601538
-3683/1200	-1.0982218781358995717
-919/300	-1.5084878443679869315
-1223/400	-1.9233620086326354829
-1831/600	-2.3428672501933108789
-731/240	-2.7670263289392385289
-76/25	-3.1958618817448086806
-3641/1200	-3.6293964187965026227
-1817/600	-4.0676523198873683339
-1209/400	-4.5106518306790789116
-181/60	-4.9584170589316121828
-3613/1200	-5.4109699707005950515
-601/200	-5.8683323865023613501
-3599/1200	-6.3305259774467772555
-449/150	-6.7975722613378936881
-239/80	-7.2694925987424905484
-1789/600	-7.7463081890265831504
-3571/1200	-8.2280400663599667891
-297/100	-8.7147090956888810323
-3557/1200	-9.2063359686768810502
-71/24	-9.7029411996140090954
-1181/400	-10.204545121294365115
-221/75	-10.711167880862181427
-3529/1200	-11.222829435626512401
-587/200	-11.739549548844656194
-703/240	-12.261347785474431737
-877/300	-12.788243507895440435
-1167/400	-13.320255871599448331
-1747/600	-13.857403820850030899
-3487/1200	-14.399706084311629089
-29/10	-14.947181170648171771
-3473/1200	-15.499847364091426374
-1733/600	-16.057722719979246164
-1153/400	-16.620825060263889408
-863/300	-17.189171968990592491
-689/240	-17.76278078774658596
-573/200	-18.341668611080749485
-3431/1200	-18.92585228189410877
-214/75	-19.515348386801384597
-1139/400	-20.110173251463811395
-341/120	-20.710342935893450031
-3403/1200	-21.315873229729226859
-283/100	-21.92677964748493854
-3389/1200	-22.543077423769469619
-1691/600	-23.16478150847947748
-45/16	-23.791906561964806918
-421/150	-24.424466950166904354
-3361/1200	-25.062476739730509489
-559/200	-25.705949693088910115
-3347/1200	-26.354899263523053742
-167/60	-27.009338590194817746
-1111/400	-27.669280493154747849
-1663/600	-28.334737468324582933
-3319/1200	-29.005721682454892424
-69/25	-29.68224496805816085
-661/240	-30.36431881831766254
-1649/600	-31.051954381972477928
-1097/400	-31.745162458179011471
-821/300	-32.443953491349379806
-3277/1200	-33.148337565967047447
-109/40	-33.858324401380096128
-3263/1200	-34.573923346572522663
-407/150	-35.295143374913969165
-1083/400	-36.021993078888298393
-1621/600	-36.754480664801436054
-647/240	-37.492613947468910989
-269/100	-38.236400344883533381
-3221/1200	-38.985846872863660315
-1607/600	-39.740960139682507399
-1069/400	-40.501746340678974479
-8/3	-41.26821125285046298
-3193/1200	-42.040360229428171872
-531/200	-42.818198194435368879
-3179/1200	-43.60172963722914317
-793/300	-44.390958607026155481
-211/80	-45.185888707412911396
-1579/600	-45.986523090841093346
-3151/1200	-46.792864453108496773
-131/50	-47.604915027826125871
-3137/1200	-48.422676580872014331
-313/120	-49.246150404832346585
-1041/400	-50.075337313430465198
-779/300	-50.910237635944360228
-3109/1200	-51.750851211613246625
-517/200	-52.597177384033846079
-619/240	-53.449214995547000038
-193/75	-54.306962381615251066
-1027/400	-55.170417365192040172
-1537/600	-56.039577251083178258
-3067/1200	-56.914438820301260401
-51/20	-57.794998324413702327
-3053/1200	-58.681251479885089072
-1523/600	-59.573193462414536579
-1013/400	-60.47081890126877772
-379/150	-61.374121873611695064
-121/48	-62.283095898831033536
-503/200	-63.197733932863037068
-3011/1200	-64.118028362515764204
-751/300	-65.043970999791848695
-999/400	-65.975553076211482053
-299/120	-66.912765237136406164
-2983/1200	-67.855597536095715107
-62/25	-68.80403942911427649
-2969/1200	-69.758079769044593759
-1481/600	-70.717706799902942146
-197/80	-71.682908151210622143
-737/300	-72.65367083234118566
-2941/1200	-73.629981226874501291
-489/200	-74.61182508695853645
-2927/1200	-75.599187527679745457
-73/30	-76.592053021442964022
-971/400	-77.590405392361721968
-1453/600	-78.594227810659897401
-2899/1200	-79.603502787085647019
-241/100	-80.618212167338558603
-577/240	-81.638337126510983275
-1439/600	-82.663858163544516491
-957/400	-83.69475509570260827
-179/75	-84.731007053060294611
-2857/1200	-85.77259247301205355
-19/8	-86.819489094798800807
-2843/1200	-87.87167395405505146
-709/300	-88.929123377377285604
-943/400	-89.99181297691456742
-1411/600	-91.059717644982478599
-563/240	-92.13281154870143855
-117/50	-93.211068124660495291
-2801/1200	-94.294460073607682406
-1397/600	-95.382959355168048908
-929/400	-96.476537182590480297
-139/60	-97.575164017524440512
-2773/1200	-98.678809564827775928
-461/200	-99.787442767406733884
-2759/1200	-100.90103180108935964
-172/75	-102.01954406953344697
-183/80	-103.14294619917022892
-1369/600	-104.27120403418500658
-2731/1200	-105.40428263153592481
-227/100	-106.54214625601211536
-2717/1200	-107.68475837533243861
-271/120	-108.83208165528606668
-901/400	-109.98407795491616144
-337/150	-111.14070832174791213
-2689/1200	-112.30193298706220829
-447/200	-113.46771136121623454
-107/48	-114.63800202901228478
-667/300	-115.81276274511610404
-887/400	-116.99195042952607709
-1327/600	-118.17552116309459349
-2647/1200	-119.36343018310292964
-11/5	-120.55563187889099852
-2633/1200	-121.7520797875433288
-1313/600	-122.95272658963264493
-873/400	-124.1575241050224306
-653/300	-125.36642328872986769
-521/240	-126.5793742268505536
-433/200	-127.7963261325464093
-2591/1200	-129.01722734209820088
-323/150	-130.24202531102410704
-859/400	-131.47066661026577479
-257/120	-132.70309692244331529
-2563/1200	-133.93926103818070133
-213/100	-135.17910285250303756
-2549/1200	-136.42256536130718357
-1271/600	-137.66959065790721959
-169/80	-138.92011992965625341
-158/75	-140.17409345464607604
-2521/1200	-141.43145059848618292
-419/200	-142.69212981116368564
-2507/1200	-143.95606862398564815
-25/12	-145.22320364660538974
-831/400	-146.49347056413430534
-1243/600	-147.766804134340762
-2479/1200	-149.04313818493763822
-103/50	-150.32240561096008084
-493/240	-151.6045383722350618
-1229/600	-152.8894674909443247
-817/400	-154.17712304928231834
-611/300	-155.46743418721072174
-2437/1200	-156.76032910031117212
-81/40	-158.05573503773781412
-2423/1200	-159.35357830027129539
-151/75	-160.65378423847583981
-803/400	-161.95627725096103635
-1201/600	-163.26098078274998721
-479/240	-164.56781732375546513
-199/100	-165.87670840736573525
-2381/1200	-167.18757460914170247
-1187/600	-168.50033554562705041
-789/400	-169.81490987327304334
-59/30	-171.13121528747966702
-2353/1200	-172.44916852175478922
-391/200	-173.76868534699302488
-2339/1200	-175.0896805708759951
-583/300	-176.41206803739567308
-31/16	-177.73576062650251365
-1159/600	-179.06067025388006669
-2311/1200	-180.38670787084777745
-48/25	-181.71378346439368019
-2297/1200	-183.04180605733869383
-229/120	-184.37068370863423081
-761/400	-185.70032351379483232
-569/300	-187.03063160546754514
-2269/1200	-188.3615131541397565
-377/200	-189.69287236898720493
-451/240	-191.02461249886388584
-281/150	-192.35663583343557126
-747/400	-193.68884370445866361
-1117/600	-195.02113648720610327
-2227/1200	-196.35341360204204954
-37/20	-197.68557351614705413
-2213/1200	-199.01751374539544509
-1103/600	-200.34913085638663822
-733/400	-201.68032046863209119
-137/75	-203.01097725689961388
-437/240	-204.34099495371674607
-363/200	-205.67026635203491112
-2171/1200	-206.99868330805605136
-541/300	-208.32613674422344759
-719/400	-209.65251665237842135
-43/24	-210.97771209708461484
-2143/1200	-212.30161121912153874
-89/50	-213.62410123914907353
-2129/1200	-214.94506846154460485
-1061/600	-216.26439827841446767
-141/80	-217.58197517378136838
-527/300	-218.89768272794944737
-2101/1200	-220.21140362204863823
-349/200	-221.52301964275997212
-2087/1200	-222.83241168722346886
-26/15	-224.13945976813024787
-691/400	-225.44404301900048403
-1033/600	-226.74603969964882451
-2059/1200	-228.04532720183887346
-171/100	-229.34178205512834182
-409/240	-230.63527993290644931
-1019/600	-231.92569565862515505
-677/400	-233.21290321222578245
-253/150	-234.49677573676259219
-2017/1200	-235.77718554522484542
-67/40	-237.05400412755888695
-2003/1200	-238.32710215789176488
-499/300	-239.59634950195789037
-663/400	-240.86161522473022687
-991/600	-242.12276759825748404
-79/48	-243.37967410970877675
-41/25	-244.63220146962719415
-1961/1200	-245.88021562039370798
-977/600	-247.12358174490283288
-649/400	-248.36216427545143489
-97/60	-249.59582690284206638
-1933/1200	-250.82443258570218847
-321/200	-252.04784356002062283
-1919/1200	-253.26592134890255648
-239/150	-254.47852677254440309
-127/80	-255.68551995842980475
-949/600	-256.88676035174803712
-1891/1200	-258.08210672603606024
-157/100	-259.27141719404543501
-1877/1200	-260.45454921883530356
-187/120	-261.63135962509260873
-621/400	-262.80170461068070428
-116/75	-263.96543975841748389
-1849/1200	-265.12242004808413204
-307/200	-266.27249986866557508
-367/240	-267.41553303082368475
-457/300	-268.55137277960426037
-607/400	-269.67987180737878879
-907/600	-270.80088226702195389
-1807/1200	-271.91425578532583904
-3/2	-273.01984347665173744
-1793/1200	-274.11749595682045587
-893/600	-275.20706335724196718
-593/400	-276.28839533928523676
-443/300	-277.36134110888901643
-353/240	-278.42574943141436793
-293/200	-279.48146864673964533
-1751/1200	-280.52834668459863274
-109/75	-281.56623108016249998
-579/400	-282.59496898986620445
-173/120	-283.61440720747993241
-1723/1200	-284.62439218042613727
-143/100	-285.62477002634269607
-1709/1200	-286.61538654989266851
-851/600	-287.596087259821105
-113/80	-288.56671738625931224
-211/150	-289.52712189827694557
-1681/1200	-290.47714552168225788
-279/200	-291.41663275707079459
-1667/1200	-292.34542789812278307
-83/60	-293.26337505014942349
-551/400	-294.17031814888824552
-823/600	-295.06610097954765253
-1639/1200	-295.95056719610073107
-34/25	-296.8235603408283592
-65/48	-297.6849238641116022
-809/600	-298.53450114447333834
-537/400	-299.37213550886901107
-401/300	-300.19767025322635697
-1597/1200	-301.01094866323391077
-53/40	-301.81181403537804065
-1583/1200	-302.60010969822821734
-197/150	-303.37567903397017124
-523/400	-304.13836550018654079
-781/600	-304.88801265188456429
-311/240	-305.62446416377031529
-129/100	-306.34756385276892917
-1541/1200	-307.0571557007902151
-767/600	-307.75308387773899346
-509/400	-308.43519276476944428
-19/15	-309.10332697778269661
-1513/1200	-309.75733139116683276
-251/200	-310.39705116177842447
-1499/1200	-311.02233175316466052
-373/300	-311.6330189600250672
-99/80	-312.22895893291176409
-739/600	-312.80999820316713799
-1471/1200	-313.37598370809775756
-61/50	-313.92676281638329044
-1457/1200	-314.46218335371912268
-29/24	-314.98209362869131825
-481/400	-315.48634245888249311
-359/300	-315.97477919720711503
-1429/1200	-316.44725375847467539
-237/200	-316.90361664617911484
-283/240	-317.34371897951281826
-88/75	-317.76741252060342875
-467/400	-318.17454970197166278
-697/600	-318.56498365420824125
-1387/1200	-318.93856823386798275
-23/20	-319.29515805157903611
-1373/1200	-319.63460850036516007
-683/600	-319.95677578417888705
-453/400	-320.26151694664333744
-169/150	-320.54868990000037909
-269/240	-320.8181534542627544
-223/200	-321.06976734656772464
-1331/1200	-321.30339227072970762
-331/300	-321.5188899069893106
-439/400	-321.71612295195608608
-131/120	-321.89495514874226204
-1303/1200	-322.05525131728462317
-27/25	-322.19687738485164243
-1289/1200	-322.31970041673288558
-641/600	-322.42358864710763366
-17/16	-322.50841151008958998
-317/300	-322.57403967094445957
-1261/1200	-322.62034505747710975
-209/200	-322.64720089158494041
-1247/1200	-322.65448172097401235
-31/30	-322.64206345103440105
-411/400	-322.60982337687116178
-613/600	-322.55764021548720994
-1219/1200	-322.48539413811433816
-101/100	-322.3929668026885087
-241/240	-322.28024138646547617
-599/600	-322.14710261877271189
-397/400	-321.99343681389351663
-74/75	-321.81913190407912377
-1177/1200	-321.6240774726845098
-39/40	-321.40816478742354307
-1163/1200	-321.17128683373901615
-289/300	-320.91333834828302003
-383/400	-320.63421585250303216
-571/600	-320.33381768632900269
-227/240	-320.01204404195663577
-47/50	-319.66879699772197483
-1121/1200	-319.30398055206231256
-557/600	-318.91750065755835757
-369/400	-318.50926525505250079
-11/12	-318.07918430783793568
-1093/1200	-317.62716983591329657
-181/200	-317.15313595029738987
-1079/1200	-316.65699888739850288
-67/75	-316.1386770434326847
-71/80	-315.59809100888530324
-529/600	-315.03516360301009188
-1051/1200	-314.44981990835980832
-87/100	-313.84198730534253739
-1037/1200	-313.21159550679757821
-103/120	-312.55857659258476517
-341/400	-311.88286504418098063
-127/150	-311.18439777927752582
-1009/1200	-310.463114186371925
-167/200	-309.71895615934764634
-199/240	-308.95186813203513124
-247/300	-308.16179711274743258
-327/400	-307.34869271878367022
-487/600	-306.51250721089342116
-967/1200	-305.6531955276950696
-4/5	-304.77071532004105128
-953/1200	-303.86502698532283464
-473/600	-302.93609370170839041
-313/400	-301.98388146230481006
-233/300	-301.00835910923864248
-37/48	-300.00949836764642772
-153/200	-298.98727387956781586
-911/1200	-297.94166323773356888
-113/150	-296.8726470192406534
-299/400	-295.78020881910654211
-89/120	-294.66433528369475262
-883/1200	-293.52501614400356299
-73/100	-292.36224424880975455
-869/1200	-291.17601559765914428
-431/600	-289.96632937369558085
-57/80	-288.73318797631999102
-53/75	-287.47659705367097593
-841/1200	-286.19656553491837021
-139/200	-284.89310566236109081
-827/1200	-283.56623302332051677
-41/60	-282.21596658182055641
-271/400	-280.84232871004547383
-403/600	-279.44534521956646305
-799/1200	-278.02504539232787498
-33/50	-276.58146201138392013
-157/240	-275.11463139137658814
-389/600	-273.62459340874544459
-257/400	-272.11139153165988525
-191/300	-270.5750728496643487
-757/1200	-269.01568810302690988
-5/8	-267.43329171178159949
-743/1200	-265.82794180445471764
-46/75	-264.19970024646533426
-243/400	-262.54863266819009437
-361/600	-260.87480849268237239
-143/240	-259.17830096303574703
-59/100	-257.45918716938169691
-701/1200	-255.71754807551134651
-347/600	-253.95346854511102263
-229/400	-252.16703736760131377
-17/30	-250.35834728356925761
-673/1200	-248.52749500978321641
-111/200	-246.67458126377993558
-659/1200	-244.79971078801321803
-163/300	-242.90299237355358485
-43/80	-240.98453888332823306
-319/600	-239.04446727489054205
-631/1200	-237.08289862270832343
-13/25	-235.09995813995995272
-617/1200	-233.09577519982746763
-61/120	-231.07048335627566476
-201/400	-229.02422036430617555
-149/300	-226.95712819967545313
-589/1200	-224.8693530780655542
-97/200	-222.7610454736965539
-23/48	-220.63236013736938799
-71/150	-218.48345611392787421
-187/400	-216.31449675912862438
-277/600	-214.1256497559075205
-547/1200	-211.91708713003139151
-9/20	-209.68898526512349302
-533/1200	-207.44152491705135995
-263/600	-205.17489122766557131
-173/400	-202.88927373787793891
-32/75	-200.58486640006760473
-101/240	-198.26186758980350887
-83/200	-195.92048011687166757
-491/1200	-193.56091123559568211
-121/300	-191.18337265443888209
-159/400	-188.78808054487649218
-47/120	-186.37525554952619922
-463/1200	-183.94512278952548699
-19/50	-181.49791187114409858
-449/1200	-179.03385689161998202
-221/600	-176.55319644420707242
-29/80	-174.05617362242326482
-107/300	-171.54303602348693525
-421/1200	-169.01403575093037326
-69/200	-166.46942941637849841
-407/1200	-163.90947814048124462
-1/3	-161.33444755298801082
-131/400	-158.74460779195259383
-193/600	-156.14023350205703988
-379/1200	-153.52160383204287417
-31/100	-150.88900243123819494
-73/240	-148.24271744516914735
-179/600	-145.58304151024432569
-117/400	-142.91027174750068786
-43/150	-140.22470975539960547
-337/1200	-137.52666160166171489
-11/40	-134.81643781412928052
-323/1200	-132.09435337064483029
-79/300	-129.36072768793487614
-103/400	-126.61588460948758758
-151/600	-123.86015239241334632
-59/240	-121.0938636932771725
-6/25	-118.31735555289207945
-281/1200	-115.53096938006248444
-137/600	-112.73505093426687594
-89/400	-109.92995030726901617
-13/60	-107.11602190364703823
-253/1200	-104.29362442022988262
-41/200	-101.46312082443060652
-239/1200	-98.624878331466192228
-29/150	-95.779268380453577583
-3/16	-92.926666609371731971
-109/600	-90.06745282887970627
-211/1200	-87.202010994980693663
-17/100	-84.330729180522251177
-197/1200	-81.453999545522948748
-19/120	-78.572218306315833778
-61/400	-75.685785703499224495
-11/75	-72.795105968685475114
-169/1200	-69.900587290038489673
-27/200	-67.002641776590899789
-31/240	-64.101685421331964144
-37/300	-61.198138063057394706
-47/400	-58.292423346972466142
-67/600	-55.38496868403992101
-127/1200	-52.476205209064343822
-1/10	-49.5665677375048423
-113/1200	-46.656494721008043846
-53/600	-43.746428201653589688
-33/400	-40.83681376490448825
-23/300	-37.928100491254873094
-17/240	-35.02074090656789932
-13/200	-32.115190931096705667
-71/1200	-29.2119098271815677
-4/75	-26.311360145616570453
-19/400	-23.4140076706793368
-1/24	-20.520321363817560588
-43/1200	-17.630773305986311312
-3/100	-14.74583863863029981
-29/1200	-11.865995503305522125
-11/600	-8.9917249799349314515
-1/80	-6.123511023693025805
-1/150	-3.2618404005144819493
-1/1200	-0.40720262122221405151
1/200	2.4399101257295113691
13/1200	5.2790030429010143952
1/60	8.1095787939060413502
9/400	10.931137574847083293
17/600	13.743177187150477712
41/1200	16.545193111804318701
1/25	19.336678585001916569
11/240	22.117124675193258266
31/600	24.886020361546625101
23/400	27.64285261382222406
19/300	30.38710647365938353
83/1200	33.118265137278553377
3/40	35.835810039599033192
97/1200	38.539220939773030931
13/150	41.227976008136327336
37/400	43.90155191457548921
59/600	46.559423918311237004
5/48	49.201065959097229141
11/100	51.825950749833177065
139/1200	54.433549870590851226
73/600	57.023333864051178988
51/400	59.594772332350270861
2/15	62.147334035331841481
167/1200	64.680486990203116386
29/200	67.193698572590934874
181/1200	69.686435618994373108
47/300	72.15816453062982012
13/80	74.608351378664042503
101/600	77.036462010830371371
209/1200	79.441962159422737595
9/50	81.824317550661868473
223/1200	84.182994015427540762
23/120	86.517457601350361573
79/400	88.827174686256119826
61/300	91.111612092955316991
251/1200	93.370237205370046601
43/200	95.60251808598994757
53/240	97.807923594648506761
17/75	99.985923508610531448
93/400	102.13598864396115247
143/600	104.25759097828625382
293/1200	106.35020377463375459
1/4	108.41330170674469373
307/1200	110.44636098554258866
157/600	112.44885948686905313
107/400	114.4202768804531705
41/150	116.36009476010162335
67/240	118.26779677509608116
57/200	120.14286876278384346
349/1200	121.98479888234722663
89/300	123.79307774973666927
121/400	125.5671985737520124
37/120	127.3066572932558883
377/1200	129.0109527155026244
8/25	130.67958665556553682
391/1200	132.31206407684495237
199/600	133.90789323263875724
27/80	135.46658580875672623
103/300	136.98765706715933762
419/1200	138.47062599060122585
71/200	139.91501542825886776
433/1200	141.32035224232153705
11/30	142.68616745552399731
149/400	144.01199639959883578
227/600	145.29737886462576774
461/1200	146.54185924925466624
39/100	147.74498671177849268
19/48	148.90631532203172137
241/600	150.02540421408926565
163/400	151.10181773974032402
31/75	152.13512562271097312
503/1200	153.12490311360873896
17/40	154.07073114556178054
517/1200	154.97219649052471893
131/300	155.82889191622254187
177/400	156.64041634370340818
269/600	157.40637500547056799
109/240	158.12637960416300439
23/50	158.80004847175378937
559/1200	159.4270067292345324
283/600	160.00688644675368321
191/400	160.5393268041758321
29/60	161.02397425202853113
587/1200	161.46048267280253782
99/200	161.84851354257076063
601/1200	162.18773609289056082
38/75	162.47782747295344073
41/80	162.71847291194552217
311/600	162.90936588158159208
629/1200	163.05020825877486506
53/100	163.14071048840398486
643/1200	163.18059174613815859
13/24	163.16958010128068959
219/400	163.10741267959054659
83/150	162.99383582604097915
671/1200	162.82860526747356195
113/200	162.61148627510542368
137/240	162.34225382684679044
173/300	162.0206927693853484
233/400	161.64659797999330681
353/600	161.21977452801241986
713/1200	160.74003783597160504
3/5	160.20721384029117653
727/1200	159.62113915152709495
367/600	158.98166121410801966
247/400	158.28863846551733752
187/300	157.54194049487173141
151/240	156.7414482008472452
127/200	155.88705394890319709
769/1200	154.97866172775369268
97/150	154.01618730503589132
261/400	152.99955838212358574
79/120	151.92871474803406501
797/1200	150.80360843237564498
67/100	149.62420385728266951
811/1200	148.3904779882842087
409/600	147.10242048405210887
11/16	145.76003384497348233
52/75	144.36333356049216375
839/1200	142.91234825516310449
141/200	141.40711983336312632
853/1200	139.84770362260091289
43/60	138.23416851536857973
289/400	136.56659710947663359
437/600	134.84508584681360836
881/1200	133.0697451504711485
37/50	131.2406995601748025
179/240	129.35808786596028785
451/600	127.42206324003449621
303/400	125.43279336676002308
229/300	123.39046057070153038
923/1200	121.29526194267178364
31/40	119.1474094637147477
937/1200	116.94713012696267676
59/75	114.69466605730369641
317/400	112.39027462879594704
479/600	110.03422857976394024
193/240	107.62681612551237306
81/100	105.16834106859224857
979/1200	102.65912290655376728
493/600	100.09949693712008031
331/400	97.489814360715634875
5/6	94.830442380282493739
1007/1200	92.12176429831767442
169/200	89.3641796110642309
1021/1200	86.558104099788490886
257/300	83.703969919075565564
69/80	80.802225682074966606
521/600	77.853336542627897366
1049/1200	74.857784274207531895
22/25	71.816067345603357143
1063/1200	68.728700993280430695
107/120	65.596217290344199032
359/400	62.419165212041329933
271/300	59.198110697726837554
1091/1200	55.933636709227620384
183/200	52.626343285532390873
221/240	49.276847593737851596
139/150	45.885783976180866525
373/400	42.453803993686287829
563/600	38.981576464860028873
1133/1200	35.469787501356923151
19/20	31.919140539052877074
1147/1200	28.330356365050812247
577/600	24.704173140449900452
387/400	21.041346418807622339
73/75	17.342649160224229222
47/48	13.608871740979256708
197/200	9.8408219586498295469
1189/1200	6.0393250326406093938
299/300	2.2052236000553715565
401/400	-1.6606222931596464527
121/120	-5.5573352058703022009
1217/1200	-9.4840203202764864418
51/50	-13.439765465370690876
1231/1200	-17.423641145402204387
619/600	-21.434700573415662331
83/80	-25.471979709932374652
313/300	-29.534497306842534817
1259/1200	-33.621254956576062478
211/200	-37.731237146619458029
1273/1200	-41.86341131944564643
16/15	-46.016727937923360486
429/400	-50.19012055627215983
647/600	-54.382505896628700829
1301/1200	-58.592783931289364101
109/100	-62.819837970693809985
263/240	-67.062534757213467841
661/600	-71.319724564808371941
443/400	-75.590241304615134879
167/150	-79.872902636528198209
1343/1200	-84.166510086835819374
9/8	-88.469849171971543308
1357/1200	-92.78168952844116626
341/300	-97.100785048984427887
457/400	-101.42587402502986528
689/600	-105.75567929550042893
277/240	-110.0889084020265954
29/25	-114.42425375062281429
1399/1200	-118.7603927798821977
703/600	-123.09598813574339854
471/400	-127.42968785288262897
71/60	-131.7601255427827426
1427/1200	-136.08592058853024228
239/200	-140.40567834638998027
1441/1200	-144.71799035420618808
181/150	-149.02143454667730964
97/80	-153.31457547755091294
731/600	-157.59596454878372205
1469/1200	-161.86414024671054278
123/100	-166.11762838526455115
1483/1200	-170.35494235629007413
149/120	-174.5745833869876159
499/400	-178.77504080452947128
94/75	-182.95479230788281867
1511/1200	-187.11230424687569992
253/200	-191.24603190853977168
61/48	-195.35441981076215351
383/300	-199.43590200327710033
513/400	-203.48890237602659255
773/600	-207.51183497491726419
1553/1200	-211.50310432499937847
13/10	-215.46110576109181166
1567/1200	-219.38422576587521812
787/600	-223.27084231547372368
527/400	-227.11932523254362936
397/300	-230.92803654688570381
319/240	-234.69533086359569987
267/200	-238.41955573876574836
1609/1200	-242.09905206274726111
101/75	-245.73215445098391372
541/400	-249.31719164242117855
163/120	-252.85248690549673774
1637/1200	-256.3363584517139264
137/100	-259.76711985679813617
1651/1200	-263.1430804894338494
829/600	-266.46254594757767488
111/80	-269.72381850234041597
209/150	-272.92519754942882235
1679/1200	-276.06498006813525694
281/200	-279.14146108786104935
1693/1200	-282.15293416215680756
17/12	-285.09769185026041942
569/400	-287.97402620611089553
857/600	-290.78022927481358517
1721/1200	-293.51459359652963714
36/25	-296.17541271775987745
347/240	-298.76098170999053665
871/600	-301.2695976956654802
583/400	-303.69956038144677684
439/300	-306.04917259872258176
1763/1200	-308.3167408513184142
59/40	-310.50057587036497248
1777/1200	-312.59899317627265447
223/150	-314.61031364775993694
597/400	-316.53286409787971533
899/600	-318.36497785698461381
361/240	-320.10499536256914719
151/100	-321.75126475592344909
1819/1200	-323.30214248553007668
913/600	-324.7559939171321606
611/400	-326.11119395039789039
23/15	-327.36612764210301065
1847/1200	-328.51919083574965161
309/200	-329.56879079753643098
1861/1200	-330.51334685859134096
467/300	-331.35129106337547641
25/16	-332.081068824162168
941/600	-332.70113958149255703
1889/1200	-333.2099774705050884
79/50	-333.60607199303280411
1903/1200	-333.88792869535869332
191/120	-334.05406985151569571
639/400	-334.10303515201426478
481/300	-334.03338239787667522
1931/1200	-333.84368819985350677
323/200	-333.53254868269395405
389/240	-333.09858019433780044
122/75	-332.54042001989305349
653/400	-331.85672710025937086
983/600	-331.04618275525351007
1973/1200	-330.10749141108911287
33/20	-329.03938133205918663
1987/1200	-327.84060535626567192
997/600	-326.5099416352364875
667/400	-325.0461943772664229
251/150	-323.44819459431420458
403/240	-321.71480085228399613
337/200	-319.84490002451550606
2029/1200	-317.83740804830277029
509/300	-315.69127068425755017
681/400	-313.40546427832914347
41/24	-310.97899652628824412
2057/1200	-308.4109072404783096
43/25	-305.70026911863370232
2071/1200	-302.84618851455966485
1039/600	-299.84780621046496972
139/80	-296.70429819073385278
523/300	-293.4148764169195978
2099/1200	-289.97878960373788765
351/200	-286.39532399583377822
2113/1200	-282.66380414509188382
53/30	-278.78359368825508983
709/400	-274.75409612461283095
1067/600	-270.57475559351569251
2141/1200	-266.24505765146880907
179/100	-261.76453004855225143
431/240	-257.13274350391230993
1081/600	-252.34931248006330142
723/400	-247.41389595573525021
136/75	-242.32619819699852088
2183/1200	-237.08596952639221574
73/40	-231.69300708977889187
2197/1200	-226.1471556206439049
551/300	-220.44830820155344989
737/400	-214.59640702248114582
1109/600	-208.59144413570880064
89/48	-202.43346220700280017
93/50	-196.12255526276338891
2239/1200	-189.65886943283995397
1123/600	-183.04260368870128907
751/400	-176.274010576645703
113/60	-169.35339694573175016
2267/1200	-162.28112467010630009
379/200	-155.05761136540263104
2281/1200	-147.683331098877231
143/75	-140.15881509295002008
153/80	-132.48465242180877371
1151/600	-124.66149070073462644
2309/1200	-116.69003676780167656
193/100	-108.57105735759989051
2323/1200	-100.30537976662672886
233/120	-91.893892509989181543
779/400	-83.33754596905421328
293/150	-74.637353029681981629
2351/1200	-65.794389710672602588
393/200	-56.809795782053704166
473/240	-47.684775372832529084
593/300	-38.420597567832925993
793/400	-29.018596993234206635
1193/600	-19.480174390425546477
2393/1200	-9.8067971777863708602
2	-3.7408597950349417756e-302

==> fChar_n50.dat <==
-5	6.6422607921150585566
-5993/1200	6.6778726277274404781
-2993/600	6.7135126991698892152
-1993/400	6.7491784214960321762
-1493/300	6.7848671662628497999
-1193/240	6.8205762610873758893
-993/200	6.8563029892007647559
-5951/1200	6.8920445889997312748
-743/150	6.9277982535953703587
-1979/400	6.9635611303593627742
-593/120	6.9993303204675746442
-5923/1200	7.0351028784410584032
-493/100	7.0708758116844634102
-5909/1200	7.1066460800218648567
-2951/600	7.1424105952300200557
-393/80	7.1781662205690616471
-368/75	7.213909770310637712
-5881/1200	7.249638009263509252
-979/200	7.2853476522966159592
-5867/1200	7.3210353638596216802
-293/60	7.3566977575009514569
-1951/400	7.3923313953833325201
-2923/600	7.427932787796852104
-5839/1200	7.4634983926695454543
-243/50	7.4990246150755279095
-233/48	7.5345078067406854535
-2909/600	7.5699442655459386558
-1937/400	7.6053302350280954471
-1451/300	7.6406619038783087146
-5797/1200	7.6759354054381552409
-193/40	7.7111468171933530618
-5783/1200	7.7462921602651348746
-361/75	7.7813673988992956914
-1923/400	7.8163684399529335003
-2881/600	7.8512911323789022786
-1151/240	7.8861312667079972821
-479/100	7.9208845745288931292
-5741/1200	7.9555467279658557939
-2867/600	7.9901133391542502306
-1909/400	8.024579959713865965
-143/30	8.0589420802200836033
-5713/1200	8.0931951296729058444
-951/200	8.1273344749638772085
-5699/1200	8.1613554203409173423
-1423/300	8.1952532068710934074
-379/80	8.2290230119013577168
-2839/600	8.2626599485172774476
-5671/1200	8.2961590649997839306
-118/25	8.3295153442799696958
-5657/1200	8.3627237033919621412
-113/24	8.3957789929239033829
-1881/400	8.4286759964670665524
-1409/300	8.4614094300631395093
-5629/1200	8.493973941649707662
-937/200	8.5263641105039683077
-1123/240	8.5585744466847096393
-701/150	8.5905993904725883074
-1867/400	8.6224333118087401693
-2797/600	8.6540705097317596195
-5587/1200	8.6855052118130836532
-93/20	8.7167315735908175914
-5573/1200	8.7477436780020401709
-2783/600	8.7785355348136264941
-1853/400	8.8091010800516281247
-347/75	8.8394341754292504225
-1109/240	8.8695286077734680169
-923/200	8.8993780884503201429
-5531/1200	8.9289762527889283863
-1381/300	8.9583166595042802215
-1839/400	8.9873927901188225688
-551/120	9.0161980483829104475
-5503/1200	9.0447257596941566622
-229/50	9.0729691705157293257
-5489/1200	9.1009214477936448963
-2741/600	9.1285756783731052927
-73/16	9.1559248684139285401
-1367/300	9.1829619428051232988
-5461/1200	9.2096797445786585383
-909/200	9.2360710343224805307
-5447/1200	9.2621284895928302656
-68/15	9.2878447043259153171
-1811/400	9.3132121882489911355
-2713/600	9.3382233662909076838
-5419/1200	9.3628705779921782964
-451/100	9.3871460769146285997
-1081/240	9.4110420300506843089
-2699/600	9.4345505172323576959
-1797/400	9.4576635305399935102
-673/150	9.4803729737108361335
-5377/1200	9.5026706615474807529
-179/40	9.5245483193262723508
-5363/1200	9.545997582205717331
-1339/300	9.5670099946349736283
-1783/400	9.5875770097624861898
-2671/600	9.6076899888448357568
-1067/240	9.6273402006558699327
-111/25	9.6465188208961865835
-5321/1200	9.6652169316030406851
-2657/600	9.6834255205607468107
-1769/400	9.7011354807116505361
-53/12	9.7183376095677431338
-5293/1200	9.735022608622995028
-881/200	9.7511810827664845926
-5279/1200	9.7668035396963999887
-659/150	9.781880389334992865
-351/80	9.7964019432445638759
-2629/600	9.8103584140445611121
-5251/1200	9.8237399148298736865
-437/100	9.8365364585904038736
-5237/1200	9.848737957632002364
-523/120	9.8603342229988523657
-1741/400	9.8713149638973894618
-326/75	9.8816697871218453219
-5209/1200	9.8913881964815045542
-867/200	9.9004595922297651898
-1039/240	9.9088732704950944941
-1297/300	9.9166184227139730201
-1727/400	9.9236841350659210363
-2587/600	9.9300593879107026941
-5167/1200	9.9357330552278045365
-43/10	9.94069390405828619
-5153/1200	9.9449305939491023382
-2573/600	9.9484316763999963255
-1713/400	9.9511855943130670121
-1283/300	9.9531806814451117648
-205/48	9.9544051618628497511
-853/200	9.9548471494011309871
-5111/1200	9.9544946471242378789
-319/75	9.9533355467903872977
-1699/400	9.9513576283195425293
-509/120	9.9485485592646457517
-5083/1200	9.9448958942863830088
-423/100	9.9403870746315949702
-5069/1200	9.9350094276154480982
-2531/600	9.9287501661074821732
-337/80	9.9215963880216514725
-631/150	9.9135350758104782405
-5041/1200	9.9045530959634384414
-839/200	9.8946371985097011413
-5027/1200	9.8837740165253442286
-251/60	9.8719500656451705503
-1671/400	9.8591517435792499125
-2503/600	9.8453653296343137728
-4999/1200	9.8305769842401308331
-104/25	9.8147727484809931302
-997/240	9.7979385436324436122
-2489/600	9.7800601707033775851
-1657/400	9.7611233099836518161
-1241/300	9.7411135205973364841
-4957/1200	9.7200162400617465762
-33/8	9.6978167838523907439
-4943/1200	9.674500344973977049
-617/150	9.6500519935376164482
-1643/400	9.6244566763443662911
-2461/600	9.5976992164752575343
-983/240	9.569764312887950802
-409/100	9.5406365400201678594
-4901/1200	9.5103003474000465024
-2447/600	9.4787400592635683022
-1629/400	9.44593987417921009
-61/15	9.4118838646799715077
-4873/1200	9.3765559769029323967
-811/200	9.3399400302364952475
-4859/1200	9.3020197169754693786
-1213/300	9.2627786019841549692
-323/80	9.2222001223675865185
-2419/600	9.1802675871510967622
-4831/1200	9.136964176968363529
-201/50	9.0922729437581034769
-4817/1200	9.0461768104695781065
-481/120	8.9986585707770789015
-1601/400	8.9497008888035599087
-1199/300	8.8992862988535875207
-4789/1200	8.847397205155778687
-797/200	8.7940158816149002288
-191/48	8.7391244715738033938
-298/75	8.6827049875853692365
-1587/400	8.6247393111946418659
-2377/600	8.5652091927313280511
-4747/1200	8.5040962511128431279
-79/20	8.4413819736580845932
-4733/1200	8.3770477159121162229
-2363/600	8.3110747014819469902
-1573/400	8.2434440218835905007
-589/150	8.1741366364005920985
-941/240	8.1031333719542122317
-783/200	8.0304149229854560931
-4691/1200	7.9559618513491409817
-1171/300	7.879754586220194249
-1559/400	7.8017734240123761143
-467/120	7.7219985283096230434
-4663/1200	7.6404099298102087947
-97/25	7.5569875262839216386
-4649/1200	7.4717110825424576503
-2321/600	7.3845602304232313702
-309/80	7.2955144687868065077
-1157/300	7.2045531635281507423
-4621/1200	7.111655547601920047
-769/200	7.0168007210619793217
-4607/1200	6.9199676511153674801
-23/6	6.8211351721909164809
-1531/400	6.7202819860227351343
-2293/600	6.617386661748769844
-4579/1200	6.512427636024655767
-381/100	6.4053832131530731872
-913/240	6.2962315652288251976
-2279/600	6.1849507322998540821
-1517/400	6.0715186225444150672
-284/75	5.9559130124646273842
-4537/1200	5.8381115470966238458
-151/40	5.7180917402375213829
-4523/1200	5.5958309746894362293
-1129/300	5.4713065025207686609
-1503/400	5.3444954453449834093
-2251/600	5.2153747946171130645
-899/240	5.0839214119482129676
-187/50	4.9501120294379972607
-4481/1200	4.8139232500258869198
-2237/600	4.6753315478607017324
-1489/400	4.5343132686892293089
-223/60	4.3908446302639053246
-4453/1200	4.2449017227698402814
-741/200	4.0964605092714291545
-4439/1200	3.9454968261787813455
-277/75	3.7919863837342094095
-59/16	3.6359047665190160401
-2209/600	3.4772274339808198042
-4411/1200	3.3159297209816611037
-367/100	3.1519868383671308041
-4397/1200	2.9853738735567649192
-439/120	2.8160657911559496622
-1461/400	2.6440374335895820807
-547/150	2.4692635217577323741
-4369/1200	2.2917186557135548528
-727/200	2.1113773153636953361
-871/240	1.9282138611914436021
-1087/300	1.7422025350028802925
-1447/400	1.5533174606962684429
-2167/600	1.3615326450549405541
-4327/1200	1.1668219785639328341
-18/5	0.96915923625061893463
-4313/1200	0.76851807854959617173
-2153/600	0.56487205219207785699
-1433/400	0.35819459112004597976
-1073/300	0.14845901742541906279
-857/240	-0.064361457685509430372
-713/200	-0.28029373290210623212
-4271/1200	-0.49936481579365055087
-533/150	-0.7216018217675466274
-1419/400	-0.94703197300123926489
-85/24	-1.1756825973475746259
-4243/1200	-1.4075811272133482176
-353/100	-1.6427550984107816462
-4229/1200	-1.8812321489816694162
-2111/600	-2.1230400179939367766
-281/80	-2.3682065443103493784
-263/75	-2.616759665329115304
-4201/1200	-2.8687274156961198624
-699/200	-3.1241379259885334122
-4187/1200	-3.3830194213695323798
-209/60	-3.6454002202138735842
-1391/400	-3.9113087327040619612
-2083/600	-4.1807734593968517987
-4159/1200	-4.4538229897598216559
-173/50	-4.7304860006777632389
-829/240	-5.0107912549286246466
-2069/600	-5.2947675996287485794
-1377/400	-5.5824439646471463349
-1031/300	-5.8738493609885486724
-4117/1200	-6.169012879144974949
-137/40	-6.4679636874155622762
-4103/1200	-6.7707310301943968514
-256/75	-7.0773442262260900625
-1363/400	-7.3878326668288424547
-2041/600	-7.7022258140847391879
-163/48	-8.0205531989970212015
-339/100	-8.3428444196140769339
-4061/1200	-8.6691291391199001325
-2027/600	-8.999437083890760021
-1349/400	-9.3337980415178308766
-101/30	-9.6722418587955289033
-4033/1200	-10.014798439675305179
-671/200	-10.361497743184644389
-4019/1200	-10.712369781311020061
-1003/300	-11.067444616850558049
-267/80	-11.426752361221161141
-1999/600	-11.790323172239848796
-3991/1200	-12.158187251864067258
-83/25	-12.530374843896726542
-3977/1200	-12.906916231654722137
-397/120	-13.287841735600700658
-1321/400	-13.673181710937830103
-989/300	-14.062966545167336929
-3949/1200	-14.457226655608573667
-657/200	-14.855992486881382494
-787/240	-15.259294508350521821
-491/150	-15.66716321153192474
-1307/400	-16.07962910746056
-1957/600	-16.496722724019668043
-3907/1200	-16.918474603231146601
-13/4	-17.344915298506862389
-3893/1200	-17.776075371860667471
-1943/600	-18.211985391080901075
-1293/400	-18.652675926863159828
-242/75	-19.098177549903121693
-773/240	-19.548520827949211227
-643/200	-20.003736322814896247
-3851/1200	-20.463854587350408473
-961/300	-20.928906162373683293
-1279/400	-21.398921573560316471
-383/120	-21.873931328292338326
-3823/1200	-22.353965912465608714
-159/50	-22.839055787255639026
-3809/1200	-23.329231385841650379
-1901/600	-23.824523110088680189
-253/80	-24.324961327187552441
-947/300	-24.830576366252530159
-3781/1200	-25.341398514876471843
-629/200	-25.857458015643316992
-3767/1200	-26.378785062597729269
-47/15	-26.905409797671729376
-1251/400	-27.437362307068153295
-1873/600	-27.974672617600775251
-3739/1200	-28.517370692990938502
-311/100	-29.065486430120540921
-149/48	-29.619049655241226276
-1859/600	-30.178090120139636125
-1237/400	-30.742637498258581373
-463/150	-31.312721380773996732
-3697/1200	-31.888371272627545609
-123/40	-32.469616588514747343
-3683/1200	-33.056486648828503176
-919/300	-33.649010675557901893
-1223/400	-34.247217788142190765
-1831/600	-34.851136999279802117
-731/240	-35.460797210692330753
-76/25	-36.076227208843362349
-3641/1200	-36.697455660612058005
-1817/600	-37.324511108921405253
-1209/400	-37.957421968321051043
-181/60	-38.596216520524637587
-3613/1200	-39.240922909901567306
-601/200	-39.891569138923128725
-3599/1200	-40.548183063562920702
-449/150	-41.210792388651518175
-239/80	-41.879424663185328378
-1789/600	-42.554107275589592456
-3571/1200	-43.234867448935493379
-297/100	-43.921732236111337261
-3557/1200	-44.614728514947781357
-71/24	-45.313882983297088415
-1181/400	-46.019222154066393455
-221/75	-46.730772350204975651
-3529/1200	-47.448559699645534617
-587/200	-48.172610130199477179
-703/240	-48.902949364406227608
-877/300	-49.639602914336581248
-1167/400	-50.382596076350128586
-1747/600	-51.131953925806784014
-3487/1200	-51.887701311732460853
-29/10	-52.64986285143894162
-3473/1200	-53.418462925098000083
-1733/600	-54.19352567026983928
-1153/400	-54.975074976385917451
-863/300	-55.76313447918624172
-689/240	-56.557727555111217331
-573/200	-57.358877315648148375
-3431/1200	-58.166606601632494159
-214/75	-58.980937977503993689
-1139/400	-59.80189372551777922
-341/120	-60.629495839910608377
-3403/1200	-61.463766021022353045
-283/100	-62.304725669372892024
-3389/1200	-63.152395879694563382
-1691/600	-64.00679743492034146
-45/16	-64.867950800127912668
-421/150	-65.735876116439833449
-3361/1200	-66.610593194879963245
-559/200	-67.49212151018637475
-3347/1200	-68.380480194580953431
-167/60	-69.275688031495908019
-1111/400	-70.177763449257423567
-1663/600	-71.086724514726698671
-3319/1200	-72.00258892689861857
-69/25	-72.925374010458326075
-661/240	-73.855096709295962674
-1649/600	-74.791773579979862599
-1097/400	-75.73542078518849329
-821/300	-76.686054087101446411
-3277/1200	-77.643688840749794416
-109/40	-78.60833998732613866
-3263/1200	-79.580022047454686131
-407/150	-80.558749114421703117
-1083/400	-81.54453484736670546
-1621/600	-82.537392464434756519
-647/240	-83.537334735890255553
-269/100	-84.544373977192610965
-3221/1200	-85.558522042034204662
-1607/600	-86.579790315341065772
-1069/400	-87.608189706236684018
-8/3	-88.643730640969405288
-3193/1200	-89.686423055803864233
-531/200	-90.736276389876921205
-3179/1200	-91.793299578018583413
-793/300	-92.857501043538402869
-211/80	-93.928888690977856513
-1579/600	-95.007469898829226864
-3151/1200	-96.093251512221514574
-131/50	-97.186239835573927483
-3137/1200	-98.286440625217504047
-313/120	-99.393859081985442456
-1041/400	-100.50849984377272028
-779/300	-101.63036697806560317
-3109/1200	-102.75946397444165495
-517/200	-103.89579373704087519
-619/240	-105.03935857700860465
-193/75	-106.19016020491085279
-1027/400	-107.34819972312271611
-1537/600	-108.51347761819057016
-3067/1200	-109.68599375316873284
-51/20	-110.86574735993131093
-3053/1200	-112.05273703145995679
-1523/600	-113.2469607141082767
-1013/400	-114.44841569984364749
-379/150	-115.65709861846721315
-121/48	-116.87300542981284802
-503/200	-118.09613141592588881
-3011/1200	-119.32647117322245278
-751/300	-120.56401860463017512
-999/400	-121.80876691171121392
-299/120	-123.06070858676838724
-2983/1200	-124.31983540493532201
-62/25	-125.58613841625151109
-2969/1200	-126.85960793772319018
-1481/600	-128.14023354537096295
-197/80	-129.42800406626511858
-737/300	-130.72290757054960242
-2941/1200	-132.02493136345561687
-489/200	-133.33406197730584609
-2927/1200	-134.65028516351031469
-73/30	-135.97358588455490732
-971/400	-137.30394830598359298
-1453/600	-138.64135578837541449
-2899/1200	-139.98579087931732072
-241/100	-141.33723530537393632
-577/240	-142.6956699640553806
-1439/600	-144.06107491578426457
-957/400	-145.43342937586301259
-179/75	-146.81271170644267218
-2857/1200	-148.19889940849439324
-19/8	-149.59196911378477543
-2843/1200	-150.99189657685630008
-709/300	-152.39865666701408053
-943/400	-153.81222336032018293
-1411/600	-155.23256973159678693
-563/240	-156.65966794643947399
-117/50	-158.09348925324194858
-2801/1200	-159.53400397523351603
-1397/600	-160.9811815025306585
-929/400	-162.4349902842040688
-139/60	-163.89539782036252007
-2773/1200	-165.36237065425496743
-461/200	-166.83587436439229608
-2759/1200	-168.31587355669014875
-172/75	-169.80233185663428347
-183/80	-171.2952119014699316
-1369/600	-172.79447533241664386
-2731/1200	-174.30008278691013114
-227/100	-175.81199389087262521
-2717/1200	-177.33016725101330282
-271/120	-178.85456044716033557
-901/400	-180.38513002462614649
-337/150	-181.92183148660747252
-2689/1200	-183.4646192866218514
-447/200	-185.01344682098216942
-107/48	-186.56826642131092578
-667/300	-188.12902934709588749
-887/400	-189.69568577828882776
-1327/600	-191.26818480794905931
-2647/1200	-192.84647443493349286
-11/5	-194.43050155663496957
-2633/1200	-196.02021196177063502
-1313/600	-197.61555032322214084
-873/400	-199.21646019092947883
-653/300	-200.82288398484027089
-521/240	-202.43476298791635683
-433/200	-204.05203733919954048
-2591/1200	-205.67464602693837327
-323/150	-207.30252688177787261
-859/400	-208.93561657001409129
-257/120	-210.5738505869154719
-2563/1200	-212.21716325011293926
-213/100	-213.86548769306070163
-2549/1200	-215.51875585856974991
-1271/600	-217.17689849241606222
-169/80	-218.83984513702553921
-158/75	-220.50752412523771356
-2521/1200	-222.17986257415029504
-419/200	-223.85678637904663039
-2507/1200	-225.53822020740817489
-25/12	-227.22408749301409035
-831/400	-228.91431043013010179
-1243/600	-230.60880996778876241
-2479/1200	-232.30750580416329385
-103/50	-234.01031638103718626
-493/240	-235.71715887837175937
-1229/600	-237.42794920897390305
-817/400	-239.14260201326623276
-611/300	-240.86103065416191178
-2437/1200	-242.58314721204640894
-81/40	-244.3088624798684769
-2423/1200	-246.03808595834265235
-151/75	-247.77072585126559569
-803/400	-249.50668906094860361
-1201/600	-251.24588118376864395
-479/240	-252.98820650584027769
-199/100	-254.73356799881084851
-2381/1200	-256.48186731578133553
-1187/600	-258.2330047873552799
-789/400	-259.98687941781821091
-59/30	-261.74338888145001166
-2353/1200	-263.50242951897267919
-391/200	-265.26389633413594778
-2339/1200	-267.02768299044325841
-583/300	-268.793681808020571
-31/16	-270.56178376063052966
-1159/600	-272.33187847283450432
-2311/1200	-274.10385421730504543
-48/25	-275.87759791229130071
-2297/1200	-277.65299511923995598
-229/120	-279.42993004057427388
-761/400	-281.20828551763381651
-569/300	-282.98794302877744948
-2269/1200	-284.76878268765223642
-377/200	-286.55068324163084388
-451/240	-288.33352207042008736
-281/150	-290.11717518484325976
-747/400	-291.90151722579889339
-1117/600	-293.68642146339861664
-2227/1200	-295.47175979628677587
-37/20	-297.25740275114450199
-2213/1200	-299.04321948238091002
-1103/600	-300.82907777201412839
-733/400	-302.61484402974486251
-137/75	-304.40038329322520491
-437/240	-306.18555922852541145
-363/200	-307.97023413080136988
-2171/1200	-309.75426892516549346
-541/300	-311.53752316776377846
-719/400	-313.31985504706176979
-43/24	-315.10112138534218433
-2143/1200	-316.88117764041694608
-89/50	-318.65987790755639181
-2129/1200	-320.43707492163840933
-1061/600	-322.21262005952027423
-141/80	-323.98636334263595366
-527/300	-325.75815343982164806
-2101/1200	-327.52783767037234387
-349/200	-329.29526200733215158
-2087/1200	-331.06027108102120427
-26/15	-332.82270818280189249
-691/400	-334.58241526908721101
-1033/600	-336.33923296559399225
-2059/1200	-338.0930005718438003
-171/100	-339.84355606591425739
-409/240	-341.59073610944357262
-1019/600	-343.33437605289103967
-677/400	-345.07430994105626691
-253/150	-346.81037051885989938
-2017/1200	-348.5423892373885871
-67/40	-350.27019626020694949
-2003/1200	-351.99362046993927935
-499/300	-353.71248947512372361
-663/400	-355.42662961734167092
-991/600	-357.13586597862506846
-79/48	-358.84002238914438169
-41/25	-360.53892143517990208
-1961/1200	-362.23238446737909788
-977/600	-363.92023160930269254
-649/400	-365.60228176626214445
-97/60	-367.27835263445118982
-1933/1200	-368.94826071037409788
-321/200	-370.61182130057327451
-1919/1200	-372.26884853165883637
-239/150	-373.9191553606427629
-127/80	-375.5625535855802181
-949/600	-377.19885385652061793
-1891/1200	-378.82786568677100197
-157/100	-380.44939746447425042
-1877/1200	-382.06325646450466892
-187/120	-383.66924886068344437
-621/400	-385.26717973831645471
-116/75	-386.85685310705689484
-1849/1200	-388.43807191409515885
-307/200	-390.01063805767839645
-367/240	-391.57435240096213765
-457/300	-393.12901478619635578
-607/400	-394.67442404924831355
-907/600	-396.21037803446451103
-1807/1200	-397.73667360987402712
-3/2	-399.25310668273551885
-1793/1200	-400.75947221543011357
-893/600	-402.25556424170239983
-593/400	-403.74117588325169203
-443/300	-405.21609936667571261
-353/240	-406.68012604076880292
-293/200	-408.13304639417674083
-1751/1200	-409.57465007341020855
-109/75	-411.00472590121891903
-579/400	-412.42306189532837307
-173/120	-413.82944528754118185
-1723/1200	-415.22366254320485164
-143/100	-416.60549938104788793
-1709/1200	-417.97474079338603616
-851/600	-419.33117106670043493
-113/80	-420.67457380258941527
-211/150	-422.0047319390956362
-1681/1200	-423.32142777241020246
-279/200	-424.62444297895536482
-1667/1200	-425.91355863784735705
-83/60	-427.18855525374087577
-551/400	-428.44921278005666106
-823/600	-429.69531064259358581
-1639/1200	-430.92662776352661095
-34/25	-432.14294258579191199
-65/48	-433.34403309786042884
-809/600	-434.52967685890103725
-537/400	-435.69965102433448444
-401/300	-436.8537323717791754
-1597/1200	-437.99169732738983859
-53/40	-439.11332199259004116
-1583/1200	-440.21838217119946385
-197/150	-441.30665339695678485
-523/400	-442.37791096143895947
-781/600	-443.43192994237761932
-311/240	-444.46848523237324997
-129/100	-445.48735156800774047
-1541/1200	-446.48830355935583086
-767/600	-447.47111571989591615
-509/400	-448.43556249682059526
-19/15	-449.3814183017472835
-1513/1200	-450.3084575418291347
-251/200	-451.21645465126644677
-1499/1200	-452.10518412321864957
-373/300	-452.97442054211689902
-99/80	-453.82393861637722426
-739/600	-454.65351321151409697
-1471/1200	-455.46291938365421262
-61/50	-456.25193241345019285
-1457/1200	-457.02032784039383677
-29/24	-457.76788149752846554
-481/400	-458.49436954655982073
-359/300	-459.19956851336489113
-1429/1200	-459.88325532389795617
-237/200	-460.54520734049304568
-283/240	-461.18520239856192676
-88/75	-461.80301884368663759
-467/400	-462.39843556910549626
-697/600	-462.97123205359141942
-1387/1200	-463.52118839972129121
-23/20	-464.04808537253502696
-1373/1200	-464.55170443858287921
-683/600	-465.03182780535943529
-453/400	-465.48823846112265599
-169/150	-465.92072021509620396
-269/240	-466.32905773805320821
-223/200	-466.71303660327950772
-1331/1200	-467.07244332791431224
-331/300	-467.4070654146661123
-439/400	-467.71669139390156322
-131/120	-468.00111086610495899
-1303/1200	-468.26011454470580235
-27/25	-468.49349429927186578
-1289/1200	-468.70104319906502591
-641/600	-468.88255555695704002
-17/16	-469.03782697370231809
-317/300	-469.166654382564628
-1261/1200	-469.26883609429455333
-209/200	-469.34417184245440489
-1247/1200	-469.39246282908716677
-31/30	-469.41351177072593647
-411/400	-469.40712294474019596
-613/600	-469.37310223601512705
-1219/1200	-469.31125718396005892
-101/100	-469.22139702984200992
-241/240	-469.10333276444015784
-599/600	-468.95687717601694451
-397/400	-468.78184489860139036
-74/75	-468.5780524605800639
-1177/1200	-468.34531833359101845
-39/40	-468.08346298171587514
-1163/1200	-467.79230891096509683
-289/300	-467.47168071905136137
-383/400	-467.12140514544580626
-571/600	-466.74131112171177827
-227/240	-466.33122982211058288
-47/50	-465.89099471447358768
-1121/1200	-465.42044161133489293
-557/600	-464.91940872131863989
-369/400	-464.38773670077488389
-11/12	-463.82526870565781486
-1093/1200	-463.23185044363996222
-181/200	-462.60733022645587446
-1079/1200	-461.95155902246861629
-67/75	-461.26439050945227731
-71/80	-460.54568112758353695
-529/600	-459.79529013263517953
-1051/1200	-459.01307964936430206
-87/100	-458.19891472508780496
-1037/1200	-457.35266338343760245
-103/120	-456.47419667828783527
-341/400	-455.56338874784621346
-127/150	-454.62011686890146081
-1009/1200	-453.64426151121867607
-167/200	-452.63570639207426847
-199/240	-451.59433853092196678
-247/300	-450.52004830418124221
-327/400	-449.41272950013932555
-487/600	-448.27227937395783877
-967/1200	-447.09859870277489975
-4/5	-445.89159184089339757
-953/1200	-444.65116677504597281
-473/600	-443.37723517972707483
-313/400	-442.06971247258230402
-233/300	-440.7285178698450832
-37/48	-439.35357444181053742
-153/200	-437.9448091683362967
-911/1200	-436.50215299435977016
-113/150	-435.02554088542127462
-299/400	-433.51491188318223373
-89/120	-431.97020916092749748
-883/1200	-430.39138007904066465
-73/100	-428.77837624044112329
-869/1200	-427.13115354597135706
-431/600	-425.44967224972289702
-57/80	-423.73389701428913078
-53/75	-421.98379696593301254
-841/1200	-420.19934574965754941
-139/200	-418.38052158416677094
-827/1200	-416.52730731670472044
-41/60	-414.63969047775983833
-271/400	-412.71766333562193941
-403/600	-410.76122295077881754
-799/1200	-408.77037123013934336
-33/50	-406.74511498106975244
-157/240	-404.68546596522965377
-389/600	-402.59144095219412072
-257/400	-400.46306177284805966
-191/300	-398.30035537253888451
-757/1200	-396.10335386397335888
-5/8	-393.87209457984430175
-743/1200	-391.60662012517268684
-46/75	-389.30697842935050089
-243/400	-386.97322279786956188
-361/600	-384.60541196372133407
-143/240	-382.20361013845261395
-59/100	-379.76788706286179878
-701/1200	-377.29831805732028773
-347/600	-374.79498407170340495
-229/400	-372.25797173491507424
-17/30	-369.6873734039903158
-673/1200	-367.083287212759478
-111/200	-364.44581712005796007
-659/1200	-361.77507295746502602
-163/300	-359.07117047655515555
-43/80	-356.33423139564522456
-319/600	-353.56438344602065561
-631/1200	-350.76176041762352838
-13/25	-347.92650220418549075
-617/1200	-345.05875484778816344
-61/120	-342.15867058283358501
-201/400	-339.22640787940709934
-149/300	-336.26213148601494482
-589/1200	-333.26601247167866338
-97/200	-330.23822826736830785
-23/48	-327.17896270675628896
-71/150	-324.08840606627356728
-187/400	-320.96675510444976213
-277/600	-317.81421310051861783
-547/1200	-314.63098989227013814
-9/20	-311.41730191313057278
-533/1200	-308.17337222845131472
-263/600	-304.89943057098764472
-173/400	-301.59571337554813896
-32/75	-298.26246381279543853
-101/240	-294.8999318221789638
-83/200	-291.50837414398004498
-491/1200	-288.08805435044982969
-121/300	-284.639242876020222
-159/400	-281.16221704656800319
-47/120	-277.65726110771218298
-463/1200	-274.1246662521245326
-19/50	-270.56473064583315537
-449/1200	-266.97775945349885906
-221/600	-263.36406486264400575
-29/80	-259.72396610681342938
-107/300	-256.05778948764692991
-421/1200	-252.36586839584277427
-69/200	-248.64854333099155984
-407/1200	-244.90616192025972524
-1/3	-241.1390789359019258
-131/400	-237.34765631158142769
-193/600	-233.53226315747761549
-379/1200	-229.693275774159652
-31/100	-225.8310776652052783
-73/240	-221.94605954854369439
-179/600	-218.03861936650141815
-117/400	-214.10916229452998166
-43/150	-210.15810074859428996
-337/1200	-206.18585439120043742
-11/40	-202.19285013604175258
-323/1200	-198.17952215124182131
-79/300	-194.14631186117322347
-103/400	-190.09366794683070721
-151/600	-186.02204634473751981
-59/240	-181.93191024436361337
-6/25	-177.82373008403444847
-281/1200	-173.69798354530912887
-137/600	-169.55515554580661568
-89/400	-165.39573823045879028
-13/60	-161.22023096116916141
-253/1200	-157.0291403048560442
-41/200	-152.82298001985907627
-239/1200	-148.60227104068797965
-29/150	-144.36754146109252697
-3/16	-140.11932651543272546
-109/600	-135.85816855832829419
-211/1200	-131.58461704256657762
-17/100	-127.29922849524811255
-197/1200	-123.00256649214914634
-19/120	-118.69520163028049074
-61/400	-114.37771149862218987
-11/75	-110.05068064701358033
-169/1200	-105.71470055317842934
-27/200	-101.37036958786494985
-31/240	-97.01829297808061296
-37/300	-92.659082768401805743
-47/400	-88.293357780338517518
-67/600	-83.921743569734380151
-127/1200	-79.544872382182537476
-1/10	-75.163383106437976135
-113/1200	-70.777921225807114745
-53/600	-66.389138767495620629
-33/400	-61.997694249895603326
-23/300	-57.604252627793521962
-17/240	-53.209485235480339304
-13/200	-48.814069727745659086
-71/1200	-44.418690018737795048
-4/75	-40.024036218671940202
-19/400	-35.630804568368833164
-1/24	-31.239697371606555123
-43/1200	-26.851422925268336199
-3/100	-22.466695447269503685
-29/1200	-18.086235002246967079
-11/600	-13.71076742499490592
-1/80	-9.3410242416306064278
-1/150	-4.9777425884746818041
-1/1200	-0.62166512863020893023
1/200	3.7264600337543788329
13/1200	8.0658794415534869074
1/60	12.395834375078161588
9/400	16.715560944849682993
17/600	21.024290186746788737
41/1200	25.321248159540014539
1/25	29.605656044826274703
11/240	33.876730249376432506
31/600	38.133682509908227846
23/400	42.375720000296537033
19/300	46.6020454412325372
83/1200	50.811857212342935464
3/40	55.004349466780000559
97/1200	59.178712248292702132
13/150	63.33413161078882018
37/400	67.469789740397434128
59/600	71.584865080040737765
5/48	75.678532456523652525
11/100	79.749963210149227481
139/1200	83.798325326867319741
73/600	87.822783572963543655
51/400	91.822499632294961382
2/15	95.79663224607846075
167/1200	99.744337355237228989
29/200	103.66476824531018277
181/1200	107.55707569392865598
47/300	111.42040812086407664
13/80	115.25391174064978365
101/600	119.05673071777954202
209/1200	122.82800732448471227
9/50	126.56688210109141591
223/1200	130.27249401895841332
23/120	133.94398064599577451
79/400	137.58047831476377541
61/300	141.18112229315079356
251/1200	144.7450469576283074
43/200	148.27138596908042167
53/240	151.75927245120464899
17/75	155.20783917147997399
93/400	158.61621872469751053
143/600	161.98354371904833652
293/1200	165.30894696476235242
1/4	168.59156166529126013
307/1200	171.83052161102799852
157/600	175.02496137555419913
107/400	178.17401651440644244
41/150	181.27682376635129986
67/240	184.33252125715834029
57/200	187.34024870585946249
349/1200	190.29914763348208508
89/300	193.20836157424288589
121/400	196.06703628918793027
37/120	198.87431998226416527
377/1200	201.62936351880638171
8/25	204.33132064642286112
391/1200	206.97934821826202737
199/600	209.57260641864151473
27/80	212.11025899102014554
103/300	214.59147346829237967
419/1200	217.01542140538385756
71/200	219.38127861412570573
433/1200	221.68822540038431104
11/30	223.93544680342229578
149/400	226.12213283746544099
227/600	228.2474787354493099
461/1200	230.31068519491831749
39/100	232.31095862604897524
19/48	234.24751140176801334
241/600	236.11956210993504502
163/400	237.92633580755838976
31/75	239.66706427701161471
503/1200	241.34098628421728497
17/40	242.94734783876333604
517/1200	244.48540245591639373
131/300	245.95441142049526903
177/400	247.3536440525667489
269/600	248.68237797492468685
109/240	249.93989938231227152
23/50	251.12550331234621636
559/1200	252.23849391810046929
283/600	253.2781847423058884
191/400	254.24389899312116766
29/60	255.13496982142912675
587/1200	255.95074059961130007
99/200	256.69056520175257326
601/1200	257.35380828522642064
38/75	257.93984557361009396
41/80	258.44806414087790284
311/600	258.87786269681950898
629/1200	259.22865187362893129
53/100	259.49985451360872694
643/1200	259.69090595793257438
13/24	259.80125433640823865
219/400	259.83036085818164754
83/150	259.77770010332154923
671/1200	259.64276031522295778
113/200	259.42504369376632377
137/240	259.12406668916809211
173/300	258.7393602964570293
233/400	258.27047035050941752
353/600	257.71695782157492357
713/1200	257.07839911122365708
3/5	256.35438634864363473
727/1200	255.54452768721656614
367/600	254.6484476012985722
247/400	253.66578718313113917
187/300	252.59620443980630126
151/240	251.43937459020873167
127/200	250.19499036185610722
769/1200	248.86276228755779495
97/150	247.44241900181059116
261/400	245.93370753684892436
79/120	244.33639361826561373
797/1200	242.65026196011795511
67/100	240.87511655943258622
811/1200	239.01078099002126366
409/600	237.05709869551836588
11/16	235.01393328154961866
52/75	232.88116880694022454
839/1200	230.65871007386926384
141/200	228.34648291687592433
853/1200	225.94443449062180838
43/60	223.45253355631226206
289/400	220.87077076667836996
437/600	218.19915894941996314
881/1200	215.43773338900869585
37/50	212.58655210674896076
179/240	209.64569613899313122
451/600	206.61526981340634524
303/400	203.49540102317477791
229/300	200.28624149905008853
923/1200	196.98796707912147601
31/40	193.60077797620553186
937/1200	190.12489904274284388
59/75	186.56058003308907782
317/400	182.90809586308704745
479/600	179.16774686680507741
193/240	175.33985905032576813
81/100	171.42478434246808851
979/1200	167.42290084232455047
493/600	163.33461306349406093
331/400	159.16035217488990093
5/6	154.90057623800115038
1007/1200	150.55577044048475962
169/200	146.12644732596436701
1021/1200	141.61314701991087563
257/300	137.01643745147873209
69/80	132.33691457117079797
521/600	127.57520256420366869
1049/1200	122.7319540594442783
22/25	117.80785033378763017
1063/1200	112.80360151184451583
107/120	107.71994676080712582
359/400	102.55765448035951978
271/300	97.317522487499007571
1091/1200	92.000378196133600367
183/200	86.607078791319821108
221/240	81.138511398004317469
139/150	75.595593244131899373
373/400	69.979271817981826792
563/600	64.290525019593403542
1133/1200	58.530361306141189365
19/20	52.699819831119426718
1147/1200	46.79997057719459108
577/600	40.831914482584314953
387/400	34.796783560820306908
73/75	28.695741013752288754
47/48	22.529981337649406983
197/200	16.300730422255039831
1189/1200	10.009245642650419399
299/300	3.6568159437820201663
401/400	-2.7552380824927684763
121/120	-9.2255641279875662557
1217/1200	-15.752778106542765392
51/50	-22.335464100301701215
1231/1200	-28.972174314054085277
619/600	-35.661429037793804931
83/80	-42.401716617638402539
313/300	-49.191493435257716416
1259/1200	-56.029183895959293333
211/200	-62.913180425578268098
1273/1200	-69.84184347631944861
16/15	-76.813501541699343858
429/400	-83.826451180735826821
647/600	-90.878957051533033308
1301/1200	-97.969251954408960393
109/100	-105.09553688471304366
263/240	-112.25598109548075976
661/600	-119.44872217007201932
443/400	-126.67186610493978366
167/150	-133.92348740267495666
1343/1200	-141.20162917547316937
9/8	-148.50430325916858847
1357/1200	-155.82949033797934008
341/300	-163.17514008010854633
457/400	-170.53917128434432281
689/600	-177.91947203780137977
277/240	-185.31389988494610765
29/25	-192.72028200804620715
1399/1200	-200.13641541918504527
703/600	-207.56006716397998002
471/400	-214.98897453714289727
71/60	-222.42084531002014256
1427/1200	-229.85335797024790769
239/200	-237.28416197365794553
1441/1200	-244.71087800856723622
181/150	-252.13109827258391239
97/80	-259.54238676206036973
731/600	-266.94227957432304105
1469/1200	-274.32828522280679634
123/100	-281.69788496522034666
1483/1200	-289.04853314486737632
149/120	-296.37765754524640348
499/400	-303.68265975805057417
94/75	-310.96091556468672754
1511/1200	-318.20977533143113016
253/200	-325.42656441833726322
61/48	-332.60858360200895849
383/300	-339.75310951235001469
513/400	-346.85739508339918678
773/600	-353.91867001835712282
1553/1200	-360.93414126890942923
13/10	-367.90099352894757112
1567/1200	-374.81638974278676193
787/600	-381.67747162797736348
527/400	-388.4813602128036034
397/300	-395.22515638856062114
319/240	-401.90594147669797547
267/200	-408.52077781091478464
1609/1200	-415.06670933428862502
101/75	-421.54076221151718339
541/400	-427.93994545634844277
163/120	-434.26125157427187945
1637/1200	-440.50165722053976041
137/100	-446.65812387358415435
1651/1200	-452.72759852389170507
829/600	-458.70701437839456327
111/80	-464.59329158043213026
209/150	-470.38333794533443496
1679/1200	-476.07404971167404265
281/200	-481.66231230822937983
1693/1200	-487.14500113669825397
17/12	-492.51898237019614908
569/400	-497.78111376756958716
857/600	-502.928245503550462
1721/1200	-507.957221014772774
36/25	-512.86487786166862311
347/240	-517.64804860625565046
871/600	-522.3035617058233583
583/400	-526.82824242252088069
439/300	-531.21891374884382531
1763/1200	-535.47239734901275795
59/40	-539.58551451623075662
1777/1200	-543.55508714580222002
223/150	-547.37793872408977722
597/400	-551.05089533328070893
899/600	-554.57078667192875812
361/240	-557.93444709123157642
151/100	-561.13871664699832476
1819/1200	-564.18044216725611989
913/600	-567.05647833543809433
611/400	-569.76368878908981489
23/15	-572.29894723402468451
1847/1200	-574.65913857385273368
309/200	-576.84116005480089138
1861/1200	-578.84192242573641094
467/300	-580.65835111329861407
25/16	-582.28738741203750632
941/600	-583.72598968945110988
1889/1200	-584.97113460580655456
79/50	-586.01981834862306625
1903/1200	-586.86905788168799329
191/120	-587.51589220846991595
639/400	-587.95738364978569337
481/300	-588.19061913557101473
1931/1200	-588.21271151059663995
323/200	-588.02080085396503749
389/240	-587.6120558122145562
122/75	-586.98367494585060271
653/400	-586.13288808911553842
983/600	-585.05695772280115909
1973/1200	-583.75318035989967869
33/20	-582.21888794388110535
1987/1200	-580.45144925937677469
997/600	-578.44827135504059295
667/400	-576.20680097835124142
251/150	-573.72452602211020546
403/240	-570.99897698238201643
337/200	-568.02772842761453442
2029/1200	-564.80840047866845527
509/300	-561.3386602994764974
681/400	-557.61622359804391411
41/24	-553.63885613749308657
2057/1200	-549.40437525684598274
43/25	-544.91065140122921921
2071/1200	-540.15560966117733872
1039/600	-535.13723132070071581
139/80	-529.85355541377522988
523/300	-524.30268028890149951
2099/1200	-518.48276518137205572
351/200	-512.39203179287534774
2113/1200	-506.02876587805592314
53/30	-499.39131883764050791
709/400	-492.47810931773003234
1067/600	-485.28762481484790781
2141/1200	-477.81842328632505971
179/100	-470.06913476559236436
431/240	-462.03846298194122632
1081/600	-453.72518698430306718
723/400	-445.12816276858848228
136/75	-436.24632490811675848
2183/1200	-427.07868818665633699
73/40	-417.6243492335866538
2197/1200	-407.88248816068159709
551/300	-397.85237020000459066
737/400	-387.53334734239504668
1109/600	-376.92485997601563235
89/48	-366.02643852441946722
93/50	-354.83770508358601297
2239/1200	-343.35837505736403909
1123/600	-331.58825879074964816
751/400	-319.52726320041692796
113/60	-307.17539340190836607
2267/1200	-294.5327543328817204
379/200	-281.5995523717995889
2281/1200	-268.37609695143746729
143/75	-254.86280216657562846
153/80	-241.06018837522970481
1151/600	-226.96888379276440865
2309/1200	-212.58962607822439036
193/100	-197.92326391220581184
2323/1200	-182.97075856558180941
233/120	-167.73318545838463801
779/400	-152.21173570813693295
293/150	-136.4077176669141992
2351/1200	-120.32255844641034721
393/200	-103.95780543026784075
473/240	-87.315127772923812807
593/300	-70.396317884213342885
793/400	-53.203292898960978677
1193/600	-35.738096130781531227
2393/1200	-18.002898509301180265
2	-1.0215375509896636893e-19

==> fMeix_n100.dat <==
-5	0.015278554716064620922
-5993/1200	0.015412031669299894285
-2993/600	0.015546328333445666769
-1993/400	0.015681443797818565348
-1493/300	0.015817377012588934141
-1193/240	0.015954126785861163822
-993/200	0.016091691780711249151
-5951/1200	0.016230070512181096226
-743/150	0.016369261344229097462
-1979/400	0.01650926248663648881
-593/120	0.01665007199186900013
-5923/1200	0.016791687751893306157
-493/100	0.016934107494947781907
-5909/1200	0.017077328782267062885
-2951/600	0.017221349004759906916
-393/80	0.0173661653796398509
-368/75	0.017511774947008152308
-5881/1200	0.017658174566388501704
-979/200	0.017805360913212989121
-5867/1200	0.017953330475258803616
-293/60	0.018102079549035141872
-1951/400	0.018251604236119798243
-2923/600	0.018401900439444905222
-5839/1200	0.01855296385953128984
-243/50	0.018704789990670908129
-233/48	0.018857374117056816339
-2909/600	0.019010711308860134248
-1937/400	0.019164796418253452516
-1451/300	0.019319624075380132679
-5797/1200	0.019475188684268945065
-193/40	0.01963148441869348659
-5783/1200	0.019788505217975817095
-361/75	0.019946244782733749632
-1923/400	0.020104696570571226855
-2881/600	0.020263853791711212437
-1151/240	0.020423709404570523261
-479/100	0.020584256111276024948
-5741/1200	0.020745486353121610146
-2867/600	0.020907392305965375884
-1909/400	0.021069965875566413236
-143/30	0.02123319869286061945
-5713/1200	0.021397082109174939702
-951/200	0.021561607191379442657
-5699/1200	0.021726764716976631027
-1423/300	0.02189254516912738545
-379/80	0.022058938731612937093
-2839/600	0.022225935283732261577
-5671/1200	0.022393524395134283989
-118/25	0.022561695320584282021
-5657/1200	0.022730436994663871533
-113/24	0.022899738026403956187
-1881/400	0.023069586693850020148
-1409/300	0.023239970938559140311
-5629/1200	0.02341087836002809193
-937/200	0.023582296210051919097
-1123/240	0.023754211387012339051
-701/150	0.023926610430095346947
-1867/400	0.024099479513437385389
-2797/600	0.024272804440199440756
-5587/1200	0.024446570636568426168
-93/20	0.024620763145685208766
-5573/1200	0.02479536662149863692
-2783/600	0.02497036532254492094
-1853/400	0.025145743105651718922
-347/75	0.02532148341956627746
-1109/240	0.02549756929850697514
-923/200	0.025673983355637614981
-5531/1200	0.025850707776463810305
-1381/300	0.026027724312150806919
-1839/400	0.02620501427276208295
-551/120	0.026382558520418066237
-5503/1200	0.026560337462374307808
-229/50	0.026738331044018448666
-5489/1200	0.026916518741785315917
-2741/600	0.027094879555989483153
-73/16	0.027273392003574628948
-1367/300	0.027452034110779026409
-5461/1200	0.027630783405716495848
-909/200	0.027809616910872151907
-5447/1200	0.027988511135512275773
-68/15	0.0281674420680076426
-1811/400	0.028346385168069633754
-2713/600	0.028525315358898463159
-5419/1200	0.028704207019242846757
-451/100	0.028883033975370443963
-1081/240	0.029061769492948399939
-2699/600	0.0292403862688333176
-1797/400	0.02941885642276998846
-673/150	0.029597151488998211709
-5377/1200	0.029775242407767031378
-179/40	0.029953099516755721956
-5363/1200	0.030130692542400853529
-1339/300	0.030307990591128768307
-1783/400	0.030484962140492801304
-2671/600	0.030661575030214579069
-1067/240	0.030837796453128731477
-111/25	0.031013592946030353011
-5321/1200	0.031188930380424551378
-2657/600	0.031363773953177422967
-1769/400	0.031538088177067796399
-53/12	0.031711836871239087352
-5293/1200	0.031884983151550609902
-881/200	0.03205748942082769185
-5279/1200	0.032229317359009943886
-659/150	0.032400427913197034987
-351/80	0.032570781287591329137
-2629/600	0.032740336933336741367
-5251/1200	0.032909053538253174098
-437/100	0.033076889016465898052
-5237/1200	0.033243800497929245341
-523/120	0.033409744317843985929
-1741/400	0.033574676005967762436
-326/75	0.033738550275817962165
-5209/1200	0.033901321013766409383
-867/200	0.034062941268025265201
-1039/240	0.034223363237523526927
-1297/300	0.034382538260673523458
-1727/400	0.034540416804026808245
-2587/600	0.034696948450818856436
-5167/1200	0.034852081889401978182
-43/10	0.035005764901565865624
-5153/1200	0.035157944350745196848
-2573/600	0.035308566170113726079
-1713/400	0.035457575350564295604
-1283/300	0.035604915928574211355
-205/48	0.035750530973955430744
-853/200	0.035894362577489018252
-5111/1200	0.036036351838443331444
-319/75	0.036176438851975407416
-1699/400	0.036314562696415027383
-509/120	0.036450661420430944952
-5083/1200	0.036584672030078771789
-423/100	0.036716530475730022791
-5069/1200	0.036846171638881831517
-2531/600	0.036973529318846855591
-337/80	0.037098536219322900967
-631/150	0.037221123934841803432
-5041/1200	0.037341222937097115475
-839/200	0.037458762561150156697
-5027/1200	0.037573670991513996242
-251/60	0.037685875248114946386
-1671/400	0.037795301172131157277
-2503/600	0.037901873411707914103
-4999/1200	0.038005515407549249423
-104/25	0.03810614937838549527
-997/240	0.038203696306316411752
-2489/600	0.038298075922029541349
-1657/400	0.03838920668989345089
-1241/300	0.038477005792925536302
-4957/1200	0.038561389117634078671
-33/8	0.038642271238734253926
-4943/1200	0.0387195654037378126
-617/150	0.038793183517416160563
-1643/400	0.038863036126136586469
-2461/600	0.038929032402071396807
-983/240	0.038991080127279735007
-409/100	0.039049085677661876932
-4901/1200	0.039102954006785811365
-2447/600	0.03915258862958593075
-1629/400	0.039197891605933674463
-61/15	0.03923876352407998431
-4873/1200	0.039275103483969449729
-811/200	0.039306809080426038398
-4859/1200	0.039333776386210326514
-1213/300	0.03935589993494816204
-323/80	0.039373072703930713598
-2419/600	0.039385186096785877525
-4831/1200	0.039392129926021035867
-201/50	0.039393792395437178737
-4817/1200	0.03939006008241442557
-481/120	0.039380817920069001371
-1601/400	0.039365949179281745988
-1199/300	0.039345335450598256925
-4789/1200	0.039318856626000789031
-797/200	0.039286390880552057793
-191/48	0.039247814653911116724
-298/75	0.039203002631721503615
-1587/400	0.039151827726871875178
-2377/600	0.039094161060629374809
-4747/1200	0.039029871943646003913
-79/20	0.038958827856838293439
-4733/1200	0.038880894432140598951
-2363/600	0.038795935433132369771
-1573/400	0.038703812735539770418
-589/150	0.038604386307612060787
-941/240	0.038497514190373170246
-783/200	0.038383052477748930079
-4691/1200	0.0382608552965704585
-1171/300	0.038130774786454222759
-1559/400	0.037992661079559333758
-467/120	0.037846362280222659967
-4663/1200	0.037691724444472379417
-97/25	0.037528591559420621049
-4649/1200	0.03735680552253587978
-2321/600	0.037176206120795923312
-309/80	0.036986631009721942915
-1157/300	0.036787915692294735241
-4621/1200	0.0365798934977537376
-769/200	0.036362395560279775134
-4607/1200	0.036135250797562414892
-23/6	0.035898285889252859008
-1531/400	0.03565132525530334697
-2293/600	0.035394191034194075395
-4579/1200	0.035126703061048682736
-381/100	0.034848678845639386039
-913/240	0.034559933550282897126
-2279/600	0.034260279967628286536
-1517/400	0.033949528498338005125
-284/75	0.033627487128663315444
-4537/1200	0.033293961407915427906
-151/40	0.032948754425833680286
-4523/1200	0.032591666789852143317
-1129/300	0.032222496602266080009
-1503/400	0.031841039437299731911
-2251/600	0.031447088318076951736
-899/240	0.031040433693496248746
-187/50	0.030620863415011860893
-4481/1200	0.030188162713322516062
-2237/600	0.029742114174969593787
-1489/400	0.029282497718846448552
-223/60	0.02880909057262070629
-4453/1200	0.02832166724907139684
-741/200	0.027819999522342837059
-4439/1200	0.027303856404117231948
-277/75	0.026773004119708014517
-59/16	0.026227206084075999274
-2209/600	0.025666222877770479088
-4411/1200	0.025089812222797450835
-367/100	0.024497728958417211613
-4397/1200	0.023889725016873624505
-439/120	0.023265549399057410792
-1461/400	0.022624948150105884223
-547/150	0.02196766433494160246
-4369/1200	0.021293438013752471082
-727/200	0.020602006217415896606
-871/240	0.019893102922869646854
-1087/300	0.019166459028432139646
-1447/400	0.01842180232907494428
-2167/600	0.017658857491650344544
-4327/1200	0.016877346030076877082
-18/5	0.01607698628048582487
-4313/1200	0.015257493376331712274
-2153/600	0.014418579223469915737
-1433/400	0.013559952475204572535
-1073/300	0.012681318507310039269
-857/240	0.011782379393029221833
-713/200	0.01086283387805216951
-4271/1200	0.009922377355478397619
-533/150	0.0089607018407664757283
-1419/400	0.0079774959466744919488
-85/24	0.0069724448581950781251
-4243/1200	0.0059452303074887559425
-353/100	0.0048955305488194400238
-4229/1200	0.0038230203334960110129
-2111/600	0.0027273708848239494405
-281/80	0.001608249873071099839
-263/75	0.00046532139045171412482
-4201/1200	-0.00070175407386699630157
-699/200	-0.0018933196587314889749
-4187/1200	-0.0031097221559373063367
-209/60	-0.0043513120351288032053
-1391/400	-0.0056184434686586257078
-2083/600	-0.006911474356402296768
-4159/1200	-0.008230766350523177472
-173/50	-0.009576684880182986975
-829/240	-0.010949599176192976045
-2069/600	-0.012349882295600760883
-1377/400	-0.013777911146207734488
-1031/300	-0.015234066511011882589
-4117/1200	-0.016718733072570739969
-137/40	-0.01823229943727913097
-4103/1200	-0.019775158159556244962
-256/75	-0.0213477057659365037
-1363/400	-0.022950342779058582695
-2041/600	-0.024583473741546853044
-163/48	-0.026247507239779413566
-339/100	-0.027942855927536785585
-4061/1200	-0.029669936549525244315
-2027/600	-0.031429169964768661478
-1349/400	-0.033220981169862633591
-101/30	-0.035045799322084569243
-4033/1200	-0.036904057762353306686
-671/200	-0.038796194038031730132
-4019/1200	-0.040722649925565749394
-1003/300	-0.042683871452952902765
-267/80	-0.044680308922033737482
-1999/600	-0.046712416930599015623
-3991/1200	-0.048780654394305685959
-83/25	-0.050885484568394454001
-3977/1200	-0.0530273750692016734
-397/120	-0.055206797895458171856
-1321/400	-0.057424229449367513808
-989/300	-0.059680150557456090482
-3949/1200	-0.061975046491187315254
-657/200	-0.064309406987332088852
-787/240	-0.066683726268087584614
-491/150	-0.069098503060936288883
-1307/400	-0.071554240618237115625
-1957/600	-0.074051446736540297541
-3907/1200	-0.076590633775617638302
-13/4	-0.079172318677199592055
-3893/1200	-0.081797022983410517095
-1943/600	-0.084465272854893330471
-1293/400	-0.087177599088614669465
-242/75	-0.08993453713534154414
-773/240	-0.092736627116780342779
-643/200	-0.095584413842368928738
-3851/1200	-0.09847844682571244329
-961/300	-0.10141928030065330429
-1279/400	-0.10440747323696576498
-383/120	-0.10744358935566527107
-3823/1200	-0.11052819714392272732
-159/50	-0.11366186986957365701
-3809/1200	-0.1168451855952121097
-1901/600	-0.1200787271918590433
-253/80	-0.12336308235219477684
-947/300	-0.12669884360334498027
-3781/1200	-0.13008660831920953605
-629/200	-0.13352697873232347619
-3767/1200	-0.13702056194523906581
-47/15	-0.1405679699414179715
-1251/400	-0.14416981959562231936
-1873/600	-0.14782673268379331347
-3739/1200	-0.15153933589240595109
-311/100	-0.1553082608272882356
-149/48	-0.15913414402189315276
-1859/600	-0.16301762694501153941
-1237/400	-0.16695935600791383745
-463/150	-0.17095998257090858859
-3697/1200	-0.17502016294930538787
-123/40	-0.17914055841876987603
-3683/1200	-0.18332183522005821235
-919/300	-0.18756466456311833088
-1223/400	-0.19186972263054514376
-1831/600	-0.19623769058037671595
-731/240	-0.20066925454821829582
-76/25	-0.20516510564868094599
-3641/1200	-0.20972593997612137843
-1817/600	-0.21435245860466945731
-1209/400	-0.21904536758752969198
-181/60	-0.22380537795554290193
-3613/1200	-0.22863320571499409374
-601/200	-0.23352957184465244935
-3599/1200	-0.2384952022920291829
-449/150	-0.24353082796883888238
-239/80	-0.24863718474564981039
-1789/600	-0.25381501344570849676
-3571/1200	-0.25906505983792381424
-297/100	-0.26438807462899558672
-3557/1200	-0.26978481345467263816
-71/24	-0.27525603687012504865
-1181/400	-0.28080251033941524291
-221/75	-0.28642500422405239559
-3529/1200	-0.29212429377061449627
-587/200	-0.29790115909742227691
-703/240	-0.30375638518024906376
-877/300	-0.30969076183705047565
-1167/400	-0.31570508371169775094
-1747/600	-0.3218001502566983458
-3487/1200	-0.32797676571488730775
-29/10	-0.33423573910007278963
-3473/1200	-0.34057788417661893149
-1733/600	-0.34700401943794920005
-1153/400	-0.35351496808395313884
-863/300	-0.36011155799727934564
-689/240	-0.36679462171849735848
-573/200	-0.37356499642011099645
-3431/1200	-0.38042352387940556752
-214/75	-0.38737105045011122243
-1139/400	-0.39440842703286460112
-341/120	-0.4015365090444507867
-3403/1200	-0.4087561563858074516
-283/100	-0.41606823340877295073
-3389/1200	-0.42347360888155998813
-1691/600	-0.43097315595293635629
-45/16	-0.43856775211509412093
-421/150	-0.44625827916518849919
-3361/1200	-0.45404562316552755539
-559/200	-0.46193067440239371609
-3347/1200	-0.46991432734347798525
-167/60	-0.47799748059390762061
-1111/400	-0.48618103685084791452
-1663/600	-0.49446590285665860552
-3319/1200	-0.50285298935058533273
-69/25	-0.51134321101896643112
-661/240	-0.51993748644393525494
-1649/600	-0.52863673805059810641
-1097/400	-0.53744189205266773926
-821/300	-0.5463538783965323007
-3277/1200	-0.55537363070373947155
-109/40	-0.56450208621187546261
-3263/1200	-0.57374018571381842532
-407/150	-0.58308887349534573772
-1083/400	-0.59254909727107453135
-1621/600	-0.60212180811871473172
-647/240	-0.61180796041161379493
-269/100	-0.62160851174957223483
-3221/1200	-0.63152442288790894983
-1607/600	-0.64155665766475527579
-1069/400	-0.65170618292655661147
-8/3	-0.66197396845176038562
-3193/1200	-0.67236098687266906092
-531/200	-0.68286821359543679807
-3179/1200	-0.69349662671818833554
-793/300	-0.70424720694723857493
-211/80	-0.71512093751139130017
-1579/600	-0.72611880407429539989
-3151/1200	-0.73724179464483690716
-131/50	-0.74849089948554511884
-3137/1200	-0.75986711101899100847
-313/120	-0.77137142373215610207
-1041/400	-0.78300483407874994518
-779/300	-0.79476834037945425248
-3109/1200	-0.80666294272007179795
-517/200	-0.81868964284755807457
-619/240	-0.83084944406391372734
-193/75	-0.84314335111791574253
-1027/400	-0.85557237009466535943
-1537/600	-0.86813750830293065886
-3067/1200	-0.88083977416026177478
-51/20	-0.89368017707585667232
-3053/1200	-0.90665972733115543721
-1523/600	-0.91977943595814102774
-1013/400	-0.93304031461532445205
-379/150	-0.94644337546139234936
-121/48	-0.95998963102649497566
-503/200	-0.97368009408115262053
-3011/1200	-0.98751577750275851411
-751/300	-1.0014976941396563204
-999/400	-1.0156268566727703561
-299/120	-1.0299042774747667227
-2983/1200	-1.0443309684667235944
-62/25	-1.0589079409722889638
-2969/1200	-1.0736362055693042142
-1481/600	-1.0885167719388719604
-197/80	-1.1035506487118466768
-737/300	-1.1187388433127267179
-2941/1200	-1.1340823618009264282
-489/200	-1.1495822087094071349
-2927/1200	-1.1652393868806459233
-73/30	-1.1810548972999212053
-971/400	-1.1970297389258942103
-1453/600	-1.2131649085184656551
-2899/1200	-1.2294614004638869788
-241/100	-1.2459202065971056727
-577/240	-1.2625423160213243811
-1439/600	-1.2793287149247536043
-957/400	-1.2962803863945379984
-179/75	-1.313398310227836439
-2857/1200	-1.330683462740036191
-19/8	-1.3481368165700817194
-2843/1200	-1.3657593404828988663
-709/300	-1.3835519991688953256
-943/400	-1.4015157530405185601
-1411/600	-1.4196515580258525243
-563/240	-1.4379603653592347881
-117/50	-1.4564431213688758947
-2801/1200	-1.4751007672614630342
-1397/600	-1.4939342389037303709
-929/400	-1.5129444666009786304
-139/60	-1.5321323748725268273
-2773/1200	-1.5514988822240793007
-461/200	-1.5710449009169915202
-2759/1200	-1.5907713367344184317
-172/75	-1.6106790887443294257
-183/80	-1.6307690490593743401
-1369/600	-1.6510421025935852426
-2731/1200	-1.6714991268158990867
-227/100	-1.6921409915004866937
-2717/1200	-1.7129685584738738789
-271/120	-1.7339826813588409221
-901/400	-1.7551842053150869735
-337/150	-1.7765739667766463856
-2689/1200	-1.7981527931860443781
-447/200	-1.8199215027251798664
-107/48	-1.841880904042923721
-667/300	-1.8640317959794211758
-887/400	-1.8863749672870875617
-1327/600	-1.9089111963482870175
-2647/1200	-1.9316412508896843133
-11/5	-1.9545658876932604231
-2633/1200	-1.9776858523039829905
-1313/600	-2.001001878734123357
-873/400	-2.0245146891642123604
-653/300	-2.0482249936406276583
-521/240	-2.0721334897698058955
-433/200	-2.0962408624090736142
-2591/1200	-2.1205477833540913901
-323/150	-2.1450549110229062892
-859/400	-2.1697628901366083516
-257/120	-2.194672351396587446
-2563/1200	-2.2197839111583874828
-213/100	-2.2450981711021556349
-2549/1200	-2.2706157178996848929
-1271/600	-2.296337122878048969
-169/80	-2.3222629416798292732
-158/75	-2.3483937139199344008
-2521/1200	-2.3747299628390133124
-419/200	-2.4012721949534641328
-2507/1200	-2.428020899702041265
-25/12	-2.4549765490890642988
-831/400	-2.482139597324232988
-1243/600	-2.5095104804590533895
-2479/1200	-2.5370896160198810835
-103/50	-2.564877402637588244
-493/240	-2.59287421967386219
-1229/600	-2.6210804268441439302
-817/400	-2.6494963638372161065
-611/300	-2.6781223499314506606
-2437/1200	-2.7069586836077274736
-81/40	-2.7360056421590361807
-2423/1200	-2.7652634812967743242
-151/75	-2.7947324347537559949
-803/400	-2.8244127138839461091
-1201/600	-2.854304507258936489
-479/240	-2.8844079802611809483
-199/100	-2.9147232746740076419
-2381/1200	-2.9452505082684280077
-1187/600	-2.9759897743867627223
-789/400	-3.0069411415231061991
-59/30	-3.0381046529006522888
-2353/1200	-3.0694803260459049836
-391/200	-3.101068152359799098
-2339/1200	-3.132868096685757079
-583/300	-3.164880096874709304
-31/16	-3.1971040633471064486
-1159/600	-3.2295398786519537463
-2311/1200	-3.2621873970228982261
-48/25	-3.2950464439314012945
-2297/1200	-3.3281168156370303291
-229/120	-3.3613982787349042728
-761/400	-3.3948905697003295575
-569/300	-3.4285933944306640482
-2269/1200	-3.4625064277844480778
-377/200	-3.4966293131178430457
-451/240	-3.5309616618184194737
-281/150	-3.5655030528363378558
-747/400	-3.6002530322129670987
-1117/600	-3.6352111126069868366
-2227/1200	-3.6703767728180214029
-37/20	-3.7057494573078547706
-2213/1200	-3.7413285757192773136
-1103/600	-3.7771135023926168124
-733/400	-3.8131035758800077091
-137/75	-3.8492980984574542305
-437/240	-3.8856963356347446223
-363/200	-3.9222975156632753895
-2171/1200	-3.9591008290418461114
-541/300	-3.9961054280204870887
-719/400	-4.0333104261023837956
-43/24	-4.0707148975439638461
-2143/1200	-4.1083178768532139378
-89/50	-4.1461183582862960152
-2129/1200	-4.1841152953425336939
-1061/600	-4.2223076002578418074
-141/80	-4.2606941434966737777
-527/300	-4.2992737532425633781
-2101/1200	-4.3380452148873393368
-349/200	-4.3770072705190931374
-2087/1200	-4.4161586184089823004
-26/15	-4.4554979124969533756
-691/400	-4.4950237618764708473
-1033/600	-4.5347347302783401424
-2059/1200	-4.5746293355537149458
-171/100	-4.6147060491563810589
-409/240	-4.6549632956244110914
-1019/600	-4.6953994520612863515
-677/400	-4.7360128476165843966
-253/150	-4.7768017629663328206
-2017/1200	-4.8177644297931319953
-67/40	-4.8588990302661516377
-2003/1200	-4.9002036965211082561
-499/300	-4.9416765101403327264
-663/400	-4.9833155016330394677
-991/600	-5.0251186499159109293
-79/48	-5.0670838817941133569
-41/25	-5.1092090714428620881
-1961/1200	-5.1514920398896569248
-977/600	-5.193930554497310449
-649/400	-5.2365223284478944879
-97/60	-5.2792650202277322892
-1933/1200	-5.3221562331135663457
-321/200	-5.3651935146600342028
-1919/1200	-5.4083743561885869946
-239/150	-5.4516961922779878886
-127/80	-5.4951564002565300688
-949/600	-5.5387522996961163507
-1891/1200	-5.5824811519083450151
-157/100	-5.6263401594427489422
-1877/1200	-5.6703264655873376527
-187/120	-5.7144371538715943976
-621/400	-5.7586692475720829909
-116/75	-5.8030197092208216503
-1849/1200	-5.8474854401165836928
-307/200	-5.8920632798392875379
-367/240	-5.9367500057676410803
-457/300	-5.9815423326002081299
-607/400	-6.0264369118800672584
-907/600	-6.0714303315232360514
-1807/1200	-6.1165191153510364373
-3/2	-6.16169972262657945
-1793/1200	-6.2069685475955504795
-893/600	-6.2523219190314787757
-593/400	-6.297756099785677694
-443/300	-6.3432672863420449012
-353/240	-6.3888516083769145096
-293/200	-6.4345051283241558585
-1751/1200	-6.4802238409457164265
-109/75	-6.5260036729078091362
-579/400	-6.5718404823629470892
-173/120	-6.6177300585380315663
-1723/1200	-6.6636681213287019211
-143/100	-6.7096503209001588041
-1709/1200	-6.7556722372946749654
-851/600	-6.8017293800460106988
-113/80	-6.847817187800953818
-211/150	-6.8939310279482068779
-1681/1200	-6.9400661962548471875
-279/200	-6.9862179165105879935
-1667/1200	-7.0323813401800720517
-83/60	-7.0785515460634316387
-551/400	-7.1247235399653518978
-823/600	-7.17089225437287725
-1639/1200	-7.2170525481422034395
-34/25	-7.2631992061947006218
-65/48	-7.3093269392224157331
-809/600	-7.3554303834033052143
-537/400	-7.4015041001264519896
-401/300	-7.4475425757275234196
-1597/1200	-7.4935402212347297681
-53/40	-7.5394913721255455311
-1583/1200	-7.5853902880944587766
-197/150	-7.6312311528320164395
-523/400	-7.6770080738154362994
-781/600	-7.7227150821110591411
-311/240	-7.7683461321889173607
-129/100	-7.8138951017496990281
-1541/1200	-7.8593557915643891528
-767/600	-7.9047219253268726188
-509/400	-7.9499871495197859611
-19/15	-7.9951450332939078409
-1513/1200	-8.0401890683613807479
-251/200	-8.0851126689030591071
-1499/1200	-8.1299091714902815948
-373/300	-8.1745718350213680805
-99/80	-8.2190938406731441886
-739/600	-8.2634682918677990411
-1471/1200	-8.307688214255384271
-61/50	-8.3517465557122649059
-1457/1200	-8.3956361863558352015
-29/24	-8.4393498985758149502
-481/400	-8.4828804070824442129
-359/300	-8.5262203489718968059
-1429/1200	-8.569362283809235225
-237/200	-8.6122986937292320111
-283/240	-8.655021983555384835
-88/75	-8.6975244809374548274
-467/400	-8.7397984365078598757
-697/600	-8.7818360240572567757
-1387/1200	-8.8236293407296482395
-23/20	-8.8651704072373528363
-1373/1200	-8.9064511680961779689
-683/600	-8.9474634918811379678
-453/400	-8.9881991715030613145
-169/150	-9.0286499245064328843
-269/240	-9.0688073933888189229
-223/200	-9.1086631459422242437
-1331/1200	-9.1482086756167328457
-331/300	-9.1874354019067848074
-439/400	-9.2263346707604439092
-131/120	-9.26489775501201197
-1303/1200	-9.3031158548383473523
-27/25	-9.3409800982392464972
-1289/1200	-9.3784815415422486837
-641/600	-9.4156111699322254761
-17/16	-9.4523598980061175167
-317/300	-9.4887185703531824437
-1261/1200	-9.5246779621611187579
-209/200	-9.5602287798484314323
-1247/1200	-9.595361661723405944
-31/30	-9.6300671786700582154
-411/400	-9.6643358348614286729
-613/600	-9.6981580685005892669
-1219/1200	-9.7315242525897328431
-101/100	-9.7644246957277147129
-241/240	-9.7968496429364166311
-599/600	-9.8287892765163036607
-397/400	-9.8602337169315445702
-74/75	-9.891173023725066484
-1177/1200	-9.9215971964639144703
-39/40	-9.9514961757152866178
-1163/1200	-9.980859844053614906
-289/300	-10.009678027099061822
-383/400	-10.037940494587802215
-571/600	-10.065636961474459289
-227/240	-10.092757089067062953
-47/50	-10.119290486194897928
-1121/1200	-10.145226710409608053
-557/600	-10.170555269219922203
-369/400	-10.19526562136036602
-11/12	-10.219347178094322334
-1093/1200	-10.242789304551801725
-181/200	-10.265581321102283062
-1079/1200	-10.287712504762982143
-67/75	-10.309172090642904702
-71/80	-10.329949273423038017
-529/600	-10.350033208873033231
-1051/1200	-10.369413015404728157
-87/100	-10.388077775662857925
-1037/1200	-10.40601653815329817
-103/120	-10.423218318909182746
-341/400	-10.439672103195234981
-127/150	-10.455366847250648417
-1009/1200	-10.470291480070849732
-167/200	-10.484434905228473087
-199/240	-10.497786002733871578
-247/300	-10.510333630935487676
-327/400	-10.522066628460400605
-487/600	-10.532973816195364467
-967/1200	-10.543043999308646613
-4/5	-10.552265969312971272
-953/1200	-10.560628506169868725
-473/600	-10.568120380435725479
-313/400	-10.574730355449825764
-233/300	-10.580447189564669434
-37/48	-10.585259638418845873
-153/200	-10.589156457252737782
-911/1200	-10.592126403267322897
-113/150	-10.594158238026335513
-299/400	-10.595240729902043419
-89/120	-10.595362656564889297
-883/1200	-10.59451280751723887
-73/100	-10.592679986671471118
-869/1200	-10.589853014972638669
-431/600	-10.586020733065919019
-57/80	-10.581172004009069592
-53/75	-10.575295716030091707
-841/1200	-10.568380785330300405
-139/200	-10.560416158932988663
-827/1200	-10.551390817577865925
-41/60	-10.541293778661441944
-271/400	-10.530114099223517848
-403/600	-10.51784087897993689
-799/1200	-10.504463263401737735
-33/50	-10.48997044684084319
-157/240	-10.474351675702407132
-389/600	-10.457596251663931906
-257/400	-10.439693534941257788
-191/300	-10.420632947601515063
-757/1200	-10.40040397692311805
-5/8	-10.378996178802868819
-743/1200	-10.356399181210226515
-46/75	-10.332602687688786095
-243/400	-10.307596480904997863
-361/600	-10.281370426244146477
-143/240	-10.253914475453595127
-59/100	-10.225218670333287243
-701/1200	-10.195273146473484543
-347/600	-10.164068137039706276
-229/400	-10.131593976604820346
-17/30	-10.097841105028222441
-673/1200	-10.062800071382024495
-111/200	-10.026461537924158626
-659/1200	-9.9888162841182872396
-163/300	-9.9498552107003942042
-43/80	-9.9095693437919158597
-319/600	-9.8679498390592542135
-631/1200	-9.8249879859194978823
-13/25	-9.7806752117921592438
-617/1200	-9.7350030863967188256
-61/120	-9.6879633260957501801
-201/400	-9.6395477982833803823
-149/300	-9.5897485258188228339
-589/1200	-9.5385576915047002534
-97/200	-9.4859676426098565898
-23/48	-9.4319708954363371026
-71/150	-9.3765601399301960061
-187/400	-9.319728244335770879
-277/600	-9.2614682598930424892
-547/1200	-9.2017734255776777763
-9/20	-9.1406371728833324654
-533/1200	-9.078053130645768164
-263/600	-9.0140151299083168001
-173/400	-8.9485172088282029129
-32/75	-8.8815536176232115873
-101/240	-8.8131188235581667418
-83/200	-8.7432075159706610296
-491/1200	-8.6718146113354547892
-121/300	-8.5989352583669372951
-159/400	-8.5245648431590189924
-47/120	-8.4486989943617984703
-463/1200	-8.3713335883943226176
-19/50	-8.2924647546927327243
-449/1200	-8.2120888809930632362
-221/600	-8.1302026186479334386
-29/80	-8.0468028879763455369
-107/300	-7.9618868836457754184
-421/1200	-7.875452080085714821
-69/200	-7.7874962369317956958
-407/1200	-7.6980174044995992401
-1/3	-7.6070139292872233866
-131/400	-7.5144844595056534689
-193/600	-7.4204279506359513451
-379/1200	-7.3248436710122484425
-31/100	-7.2277312074294979976
-73/240	-7.1290904707749112018
-179/600	-7.0289217016819710273
-117/400	-6.9272254762058861985
-43/150	-6.8240027115193160985
-337/1200	-6.7192546716271653532
-11/40	-6.612982973099214421
-323/1200	-6.5051895908193197413
-79/300	-6.3958768637498838493
-103/400	-6.2850475007102623638
-151/600	-6.1727045861677408957
-59/240	-6.0588515860396807021
-6/25	-5.9434923535053973456
-281/1200	-5.8266311348263016926
-137/600	-5.7082725751727973175
-89/400	-5.5884217244563927653
-13/60	-5.4670840431654511708
-253/1200	-5.3442654082029634424
-41/200	-5.2199721187246945925
-239/1200	-5.0942109019760158436
-29/150	-4.9669889191256978622
-3/16	-4.8383137710949028708
-109/600	-4.7081935043795754785
-211/1200	-4.5766366168643938436
-17/100	-4.443652063626404253
-197/1200	-4.3092492627264233758
-19/120	-4.1734381009862533224
-61/400	-4.0362289397497152336
-11/75	-3.8976326206254674295
-169/1200	-3.7576604712095341808
-27/200	-3.61632431078543093
-31/240	-3.4736364559997312938
-37/300	-3.3296097265108804243
-47/400	-3.1842574506090183118
-67/600	-3.0375934708045353749
-127/1200	-2.8896321493830412181
-1/10	-2.7403883739243857457
-113/1200	-2.5898775627833299251
-53/600	-2.4381156705294213805
-33/400	-2.2851191933435877024
-23/300	-2.130905174368917869
-17/240	-1.9754912090130595185
-13/200	-1.8188954501996169814
-71/1200	-1.6611366135658920048
-4/75	-1.502233982604265976
-19/400	-1.3422074137444791969
-1/24	-1.1810773413740193853
-43/1200	-1.0188647827937880931
-3/100	-0.85559134310617015268
-29/1200	-0.6912792200325875956
-11/600	-0.52595120865757575385
-1/80	-0.35963070609637546142
-1/150	-0.19234171608299143717
-1/1200	-0.024108853475623064811
1/200	0.14504265132367009477
13/1200	0.31508694803824960456
1/60	0.48599756227835167696
9/400	0.65774739139798217002
17/600	0.83030870045056608877
41/1200	1.0036531182467083511
1/25	1.1777516335174662232
11/240	1.3525745911865773765
31/600	1.5280916887551309534
23/400	1.7042719728022123268
19/300	1.8810838356050953905
83/1200	2.0584950118825991937
3/40	2.2364725756652685249
97/1200	2.4149829372960806291
13/150	2.593991840565422594
37/400	2.7734643599841260407
59/600	2.9533648981983875863
5/48	3.1336571835504450797
11/100	3.3143042677889208386
139/1200	3.4952685239327839963
73/600	3.6765116442929245977
51/400	3.8579946386553722218
2/15	4.0396778326302316469
167/1200	4.2215208661704473756
29/200	4.4034826922645476868
181/1200	4.5855215758075572471
47/300	4.767595092654305174
13/80	4.9496601288593927681
101/600	5.1316728801081218993
209/1200	5.3135888513427212085
9/50	5.4953628565882428531
223/1200	5.6769490189825374411
23/120	5.8583007710147490525
79/400	6.0393708549768057907
61/300	6.2201113236324141262
251/1200	6.4004735411080973497
43/200	6.580408184010849719
53/240	6.7598652427770083239
17/75	6.9387940232569742813
93/400	7.1171431485404435761
143/600	7.29486056102683564
293/1200	7.4718935247456345939
1/4	7.6481886279313839177
307/1200	7.8236917858581001339
157/600	7.9983482439378948566
107/400	8.1721025810886172301
41/150	8.3448987133753503296
67/240	8.5166798979306154788
57/200	8.6873887371581576225
349/1200	8.8569671832252028376
89/300	9.0253565428480957334
121/400	9.1924974823762398504
37/120	9.3583300331792781621
377/1200	9.5227935973424633996
8/25	9.6858269536751790876
391/1200	9.8473682640375818858
199/600	10.007355079990344016
27/80	10.165724349772481179
103/300	10.322412425612256417
419/1200	10.477355071376153725
71/200	10.630487470560916987
433/1200	10.781744234633649713
11/30	10.931059411724969328
149/400	11.078366495680206099
227/600	11.223598435473631358
461/1200	11.366687644990692249
39/100	11.507566013183220943
19/48	11.646164914602574882
241/600	11.782415220315651268
163/400	11.9162473092087035
31/75	12.04759107968386967
503/1200	12.176375961753303391
17/40	12.302530929535775188
517/1200	12.425984514160588327
131/300	12.546664817083626289
177/400	12.66449952382031999
269/600	12.779415918100291368
109/240	12.891340896448395903
23/50	13.000200983196850138
559/1200	13.105922345933091048
283/600	13.208430811387972383
191/400	13.307651881768858552
29/60	13.403510751542129381
587/1200	13.495932324669559039
99/200	13.584841232302979458
601/1200	13.67016185094158279
38/75	13.751818321056158581
41/80	13.829734566184499547
311/600	13.903834312502144926
629/1200	13.974041108872562292
53/100	14.040278347380797534
643/1200	14.102469284354548168
13/24	14.160537061876537402
219/400	14.21440472979198519
83/150	14.263995268214887985
671/1200	14.309231610536730823
113/200	14.350036666941163847
137/240	14.386333348428080201
173/300	14.418044591350433418
233/400	14.445093382467029976
353/600	14.467402784514426377
713/1200	14.484895962300950075
3/5	14.497496209325749623
727/1200	14.505126974925661517
367/600	14.507711891952559356
247/400	14.505174804983725033
187/300	14.497439799067651629
151/240	14.484431229007553515
127/200	14.466073749184720779
769/1200	14.442292343923712366
97/150	14.413012358401235386
261/400	14.378159530100406545
79/120	14.337660020811935898
797/1200	14.291440449183612674
67/100	14.239427923819308077
811/1200	14.18155007692854038
409/600	14.117735098527473434
11/16	14.047911771192040783
52/75	13.972009505363703819
839/1200	13.889958375208163888
141/200	13.801689155027154742
853/1200	13.707133356223243391
43/60	13.606223264817363927
289/400	13.498891979518600489
437/600	13.385073450345521928
881/1200	13.264702517798152019
37/50	13.13771495257943512
179/240	13.004047495864827976
451/600	12.863637900118413876
303/400	12.716424970453695463
229/300	12.562348606536977273
923/1200	12.401349845030998293
31/40	12.233370902576218649
937/1200	12.058355219306902717
59/75	11.876247502898873613
317/400	11.686993773145540982
479/600	11.490541407058525374
193/240	11.286839184488918041
81/100	11.075837334264924881
979/1200	10.857487580841347278
493/600	10.631743191456050801
331/400	10.398559023788265079
5/6	10.157891574113244582
1007/1200	9.909699025947500552
169/200	9.6539412991784888487
1021/1200	9.3905800996723069787
257/300	9.1195789693526160857
69/80	8.8409033367436600975
521/600	8.5545205679699045741
1049/1200	8.2604000182044620372
22/25	7.9585130835581086682
1063/1200	7.648833253400329216
107/120	7.3313361631034527441
359/400	7.005999647200561444
271/300	6.6728037929474681477
1091/1200	6.3317309942786653559
183/200	5.9827660061467495733
221/240	5.6258959992344194738
139/150	5.2611106150277349297
373/400	4.8884020212389062003
563/600	4.5077649675664586067
1133/1200	4.1191968417801878137
19/20	3.7226977261178843984
1147/1200	3.318270453980363726
577/600	2.9059206669108882775
387/400	2.4856568718446144956
73/75	2.0574904986132349569
47/48	1.6214359576895192485
197/200	1.1775106981559833582
1189/1200	0.72573526588143769313
299/300	0.2661333618886780638
401/400	-0.20126809910390787417
121/120	-0.67643892998454409356
1217/1200	-1.1593456124123088098
51/50	-1.6499512378621552594
1231/1200	-2.1482154485699653632
619/600	-2.6540943783974125407
83/80	-3.1675405936369372871
313/300	-3.6885030337776722091
1259/1200	-4.2169269522536919785
211/200	-4.7527538571965080443
1273/1200	-5.2959214522142778662
16/15	-5.8463635772207538335
429/400	-6.4040101493375578248
647/600	-6.9687871038939334729
1301/1200	-7.5406163355486995327
109/100	-8.1194156395597042224
263/240	-8.7050986532266619184
661/600	-9.29757479753384004
443/400	-9.8967492190196552435
167/150	-10.502522731900834064
1343/1200	-11.114791760479393761
9/8	-11.733448281861304238
1357/1200	-12.358379769016301391
341/300	-12.989469134208935932
457/400	-13.626594672831559564
689/600	-14.269630007670572125
277/240	-14.918444033637878894
29/25	-15.57290086300013649
1399/1200	-16.23285977113899848
703/600	-16.898175142876207882
471/400	-17.568696419398022962
71/60	-18.244268045814104879
1427/1200	-18.924729419386640755
239/200	-19.609914838466123311
1441/1200	-20.299653452170858226
181/150	-20.993769210847922596
97/80	-21.69208081735395208
731/600	-22.394401679194790301
1469/1200	-23.100539861563691659
123/100	-23.810298041318427578
1483/1200	-24.523473461938306194
149/120	-25.239857889502776336
499/400	-25.959237569733948058
94/75	-26.681393186146023778
1511/1200	-27.40609981934529589
253/200	-28.133126907525028385
61/48	-28.86223820820020115
383/300	-29.593191761227756022
513/400	-30.325739853158642979
773/600	-31.059628982968622799
1553/1200	-31.794599829215438786
13/10	-32.53038721867062439
1567/1200	-33.266720096474865493
787/600	-34.003321497866485344
527/400	-34.739908521533266361
397/300	-35.476192304638465858
319/240	-36.211877999572521845
267/200	-36.946664752482580069
1609/1200	-37.680245683632603919
101/75	-38.412307869647454487
541/400	-39.142532327694948371
163/120	-39.870594001660515475
1637/1200	-40.596161750369687599
137/100	-41.318898337914250618
1651/1200	-42.038460426138488093
829/600	-42.754498569342531789
111/80	-43.466657211260414327
209/150	-44.174574684370990642
1679/1200	-44.877883211600457532
281/200	-45.576208910475753919
1693/1200	-46.269171799788668011
17/12	-46.956385808831010802
569/400	-47.637458789261737844
857/600	-48.311992529667412341
1721/1200	-48.979582772877901958
36/25	-49.639819236099688577
347/240	-50.292285633929644234
871/600	-50.936559704312586877
583/400	-51.572213237506375915
439/300	-52.198812108118739245
1763/1200	-52.815916310280439793
59/40	-53.423079996019790186
1777/1200	-54.019851516903908182
223/150	-54.605773469012472429
597/400	-55.180382741310087321
899/600	-55.743210567483696456
361/240	-56.293782581311795998
151/100	-56.831618875632491177
1819/1200	-57.356234064977710842
913/600	-57.867137351941145423
611/400	-58.363832597347702446
23/15	-58.845818394292479927
1847/1200	-59.31258814611744099
309/200	-59.763630148394132099
1861/1200	-60.19842767498092164
467/300	-60.616459068223344498
25/16	-61.017197833366220969
941/600	-61.400112737246274026
1889/1200	-61.764667911333996928
79/50	-62.110322959193522501
1903/1200	-62.436533068429215422
191/120	-62.742749127187648673
639/400	-63.028417845283534084
481/300	-63.292981880018053893
1931/1200	-63.535879966757884463
323/200	-63.756547054343014037
389/240	-63.95441444539123268
122/75	-64.128909941566913587
653/400	-64.279457993881409722
983/600	-64.405479858092057557
1973/1200	-64.506393755266409394
33/20	-64.58161503757790669
1987/1200	-64.630556359398757832
997/600	-64.652627853755294162
667/400	-64.647237314210546645
251/150	-64.613790382238211604
403/240	-64.551690740151556307
337/200	-64.460340309650153034
2029/1200	-64.339139456046622525
509/300	-64.187487198234813476
681/400	-64.004781424460042985
41/24	-63.790419113951172572
2057/1200	-63.543796564473394609
43/25	-63.264309625859653627
2071/1200	-62.951353939577625114
1039/600	-62.604325184388119883
139/80	-62.222619328149674034
523/300	-61.805632885822921722
2099/1200	-61.352763183727129508
351/200	-60.863408630099995818
2113/1200	-60.336968992010485987
53/30	-59.772845678673081453
709/400	-59.170442031210369793
1067/600	-58.529163618909389407
2141/1200	-57.848418542015567683
179/100	-57.127617741106453366
431/240	-56.366175313085741422
1081/600	-55.563508833836321028
723/400	-54.719039687569243144
136/75	-53.832193402903602508
2183/1200	-52.902399995710358673
73/40	-51.929094318751080765
2197/1200	-50.911716418140489993
551/300	-49.849711896659491354
737/400	-48.742532283943130496
1109/600	-47.589635413565582157
89/48	-46.3904858070418719
93/50	-45.144555064763551998
2239/1200	-43.851322263882994117
1123/600	-42.510274363158324898
751/400	-41.120906614768314504
113/60	-39.682722983103731689
2267/1200	-38.195236570538800804
379/200	-36.65797005018343539
2281/1200	-35.070456105613878559
143/75	-33.43223787757625114
153/80	-31.742869417654293565
1151/600	-30.001916148889285694
2309/1200	-28.20895533333673912
193/100	-26.363576546540978024
2323/1200	-24.46538215890515633
233/120	-22.513987823930599785
779/400	-20.509022973295610601
293/150	-18.450131318740028635
2351/1200	-16.336971360717905617
393/200	-14.169216903776616902
473/240	-11.94655757861660758
593/300	-9.6686993707817456993
793/400	-7.3353651559259339302
1193/600	-4.9462952415972113841
2393/1200	-2.5012479154760586027
2	-2.1185691064310783804e-16

==> fMeix_n150.dat <==
-5	0.017420288875596451621
-5993/1200	0.017581637569119069659
-2993/600	0.017744141431982830989
-1993/400	0.017907803231119460529
-1493/300	0.018072625629933145269
-1193/240	0.018238611185665386281
-993/200	0.018405762346718576409
-5951/1200	0.018574081449937822647
-743/150	0.018743570717850528425
-1979/400	0.018914232255863247336
-593/120	0.019086068049415316059
-5923/1200	0.019259079961088770547
-493/100	0.019433269727674045774
-5909/1200	0.019608638957190955638
-2951/600	0.01978518912586444587
-393/80	0.019962921575054609103
-368/75	0.020141837508140447515
-5881/1200	0.020321937987356864764
-979/200	0.020503223930584365226
-5867/1200	0.020685696108090934858
-293/60	0.020869355139225574295
-1951/400	0.021054201489062951156
-2923/600	0.021240235464998634815
-5839/1200	0.021427457213294373266
-243/50	0.02161586671557286806
-233/48	0.02180546378526149964
-2909/600	0.021996248063984451807
-1937/400	0.022188219017902680409
-1451/300	0.022381375934001167786
-5797/1200	0.022575717916322900908
-193/40	0.022771243882149007581
-5783/1200	0.022967952558124481584
-361/75	0.023165842476328924035
-1923/400	0.02336491197029172483
-2881/600	0.023565159170951104479
-1151/240	0.023766582002556433239
-479/100	0.023969178178513240981
-5741/1200	0.024172945197170327844
-2867/600	0.024377880337548382331
-1909/400	0.024583980655009510149
-143/30	0.024791242976867073773
-5713/1200	0.024999663897935239404
-951/200	0.025209239776017624735
-5699/1200	0.025419966727334437695
-1423/300	0.025631840621887493138
-379/80	0.025844857078762491288
-2839/600	0.02605901146136793859
-5671/1200	0.026274298872610088553
-118/25	0.026490714150003277103
-5657/1200	0.026708251860715023918
-113/24	0.026926906296545268303
-1881/400	0.027146671468839105153
-1409/300	0.027367541103332383732
-5629/1200	0.027589508634929529103
-937/200	0.02781256720241294327
-1123/240	0.028036709643083340339
-701/150	0.028261928487330367316
-1867/400	0.028488215953132859486
-2797/600	0.02871556394048807676
-5587/1200	0.028943964025769264818
-93/20	0.029173407456010882391
-5573/1200	0.029403885143120833614
-2783/600	0.029635387658019042018
-1853/400	0.029867905224701700411
-347/75	0.030101427714230528686
-1109/240	0.030335944638646369396
-923/200	0.030571445144806448844
-5531/1200	0.030807918008144629407
-1381/300	0.031045351626353976815
-1839/400	0.031283734012990964255
-551/120	0.031523052791000633321
-5503/1200	0.031763295186162030098
-229/50	0.032004448020453233003
-5489/1200	0.032246497705335287425
-2741/600	0.032489430234954360712
-73/16	0.03273323117926142961
-1367/300	0.032977885677048810969
-5461/1200	0.033223378428902845253
-909/200	0.03346969369007204127
-5447/1200	0.033716815263249989457
-68/15	0.033964726491272350122
-1811/400	0.034213410249727222146
-2713/600	0.034462848939478196917
-5419/1200	0.034713024479099401584
-451/100	0.034963918297221835183
-1081/240	0.035215511324790300702
-2699/600	0.03546778398723023585
-1797/400	0.035720716196523745048
-673/150	0.035974287343194135029
-5377/1200	0.036228476288198256466
-179/40	0.036483261354725954146
-5363/1200	0.036738620319905928451
-1339/300	0.036994530406417311292
-1783/400	0.037250968274006260099
-2671/600	0.037507910010906874137
-1067/240	0.037765331125165738136
-111/25	0.038023206535869399132
-5321/1200	0.03828151056427408344
-2657/600	0.038540216924836961839
-1769/400	0.038799298716148272384
-53/12	0.039058728411763611674
-5293/1200	0.039318477850935707071
-881/200	0.039578518229244984065
-5279/1200	0.039838820089128244928
-659/150	0.040099353310304776865
-351/80	0.040360087100099210093
-2629/600	0.040620989983660448687
-5251/1200	0.040882029794075999587
-437/100	0.041143173662381027887
-5237/1200	0.041404388007461469458
-523/120	0.041665638525850535014
-1741/400	0.041926890181417943003
-326/75	0.042188107194951222154
-5209/1200	0.04244925303362842815
-867/200	0.042710290400381622689
-1039/240	0.042971181223150467255
-1297/300	0.043231886644025288099
-1727/400	0.04349236700827897335
-2587/600	0.043752581853287067803
-5167/1200	0.044012489897335435743
-43/10	0.044272049028314867192
-5153/1200	0.044531216292302008229
-2573/600	0.044789947882026001492
-1713/400	0.045048199125220228639
-1283/300	0.045305924472858552496
-205/48	0.045563077487275462721
-853/200	0.045819610830169535208
-5111/1200	0.046075476250489622064
-319/75	0.046330624572203195837
-1699/400	0.04658500568194627877
-509/120	0.046838568516554395198
-5083/1200	0.047091261050473992804
-423/100	0.047343030283053786293
-5069/1200	0.047593822225715485174
-2531/600	0.047843581889003375686
-337/80	0.048092253269512235578
-631/150	0.048339779336693069355
-5041/1200	0.048586102019536160791
-839/200	0.048831162193130949008
-5027/1200	0.049074899665102244154
-251/60	0.049317253161922308772
-1671/400	0.049558160315098341315
-2503/600	0.049797557647234908864
-4999/1200	0.050035380557970887099
-104/25	0.050271563309790476776
-997/240	0.050506039013707877576
-2489/600	0.050738739614825212029
-1657/400	0.050969595877763304441
-1241/300	0.051198537371964932276
-4957/1200	0.051425492456870180289
-33/8	0.051650388266963540914
-4943/1200	0.051873150696692417919
-617/150	0.052093704385256704239
-1643/400	0.052311972701269119092
-2461/600	0.05252787772728600409
-983/240	0.052741340244208292963
-409/100	0.052952279715552384829
-4901/1200	0.053160614271590666605
-2447/600	0.053366260693361446188
-1629/400	0.053569134396548074459
-61/15	0.053769149415227050956
-4873/1200	0.053966218385484925252
-811/200	0.054160252528903823664
-4859/1200	0.054351161635915448879
-1213/300	0.054538854049023418481
-323/80	0.05472323664589382715
-2419/600	0.054904214822313936512
-4831/1200	0.055081692475018916219
-201/50	0.055255571984386579934
-4817/1200	0.055425754197000080306
-481/120	0.055592138408078548008
-1601/400	0.055754622343775681179
-1199/300	0.055913102143346313484
-4789/1200	0.056067472341181011203
-797/200	0.056217625848708772476
-191/48	0.056363453936167925002
-298/75	0.056504846214245342123
-1587/400	0.056641690615584121308
-2377/600	0.056773873376159893655
-4747/1200	0.056901279016525958082
-79/20	0.057023790322927459436
-4733/1200	0.057141288328284855796
-2363/600	0.057253652293046946787
-1573/400	0.057360759685913761785
-589/150	0.057462486164429634464
-941/240	0.057558705555446818179
-783/200	0.057649289835460025352
-4691/1200	0.057734109110812303071
-1171/300	0.057813031597772686871
-1559/400	0.057885923602486104793
-467/120	0.057952649500796034609
-4663/1200	0.058013071717940448403
-97/25	0.058067050708121610528
-4649/1200	0.058114444933950327407
-2321/600	0.05815511084576528062
-309/80	0.058188902860828108285
-1157/300	0.058215673342394933873
-4621/1200	0.05823527257866507635
-769/200	0.058247548761607710813
-4607/1200	0.058252347965667284748
-23/6	0.058249514126348531521
-1531/400	0.05823888901868195986
-2293/600	0.058220312235570735804
-4579/1200	0.058193621166019911982
-381/100	0.058158650973248998041
-913/240	0.05811523457268890568
-2279/600	0.058063202609864341994
-1517/400	0.058002383438162765719
-284/75	0.057932603096491062532
-4537/1200	0.057853685286821137738
-151/40	0.057765451351625667558
-4523/1200	0.057667720251205293744
-1129/300	0.057560308540908590432
-1503/400	0.05744303034824617705
-2251/600	0.057315697349900396627
-899/240	0.057178118748632025091
-187/50	0.057030101250085524115
-4481/1200	0.056871449039494397665
-2237/600	0.05670196375828826078
-1489/400	0.056521444480603278155
-223/60	0.056329687689697679859
-4453/1200	0.056126487254274112032
-741/200	0.055911634404710631599
-4439/1200	0.055684917709202206017
-277/75	0.055446123049814631719
-59/16	0.055195033598452838405
-2209/600	0.054931429792745600443
-4411/1200	0.054655089311848731643
-367/100	0.054365787052168895302
-4397/1200	0.054063295103010217911
-439/120	0.053747382722145952109
-1461/400	0.053417816311317492499
-547/150	0.053074359391663106688
-4369/1200	0.052716772579078803482
-727/200	0.05234481355951382053
-871/240	0.051958237064203274833
-1087/300	0.051556794844840581476
-1447/400	0.051140235648692308706
-2167/600	0.050708305193658200998
-4327/1200	0.050260746143279166124
-18/5	0.049797298081696087442
-4313/1200	0.049317697488562388575
-2153/600	0.048821677713913344504
-1433/400	0.048308968952995200756
-1073/300	0.047779298221057230827
-857/240	0.047232389328109931324
-713/200	0.046667962853652624458
-4271/1200	0.046085736121373808554
-533/150	0.045485423173827669059
-1419/400	0.044866734747090235283
-85/24	0.044229378245398741632
-4243/1200	0.04357305771577782655
-353/100	0.042897473822656277644
-4229/1200	0.04220232382247810764
-2111/600	0.041487301538311822812
-281/80	0.040752097334461823453
-263/75	0.039996398091085954676
-4201/1200	0.03921988717882330552
-699/200	0.038422244433436434823
-4187/1200	0.037603146130472283744
-209/60	0.036762264959946117106
-1391/400	0.035899270001052918883
-2083/600	0.035013826696910751242
-4159/1200	0.034105596829340671488
-173/50	0.033174238493687887092
-829/240	0.032219406073688915747
-2069/600	0.031240750216389604991
-1377/400	0.030237917807118954487
-1031/300	0.029210551944523773454
-4117/1200	0.028158291915669296081
-137/40	0.02708077317121096894
-4103/1200	0.02597762730064271657
-256/75	0.024848482007627084371
-1363/400	0.023692961085412751897
-2041/600	0.022510684392345004424
-163/48	0.021301267827474846383
-339/100	0.020064323306272536839
-4061/1200	0.018799458736451424736
-2027/600	0.01750627799390805997
-1349/400	0.016184380898784655687
-101/30	0.014833363191660077366
-4033/1200	0.013452816509875635325
-671/200	0.012042328364002059253
-4019/1200	0.010601482114454136223
-1003/300	0.0091298569482595973712
-267/80	0.0076270278559889430495
-1999/600	0.0060925656088530017596
-3991/1200	0.0045260367359751245333
-83/25	0.0029270035018450236853
-3977/1200	0.0012950238839613729677
-397/120	-0.00037034844932960486359
-1321/400	-0.0020695641607922272222
-989/300	-0.0038030782660486710652
-3949/1200	-0.0055713501551079643802
-657/200	-0.0073748436136689793115
-787/240	-0.0092140268441896432195
-491/150	-0.011089372486714469904
-1307/400	-0.013001357639452398331
-1957/600	-0.01495046387909681048
-3907/1200	-0.016937177280879483423
-13/4	-0.018961988438350113373
-3893/1200	-0.02102539248287293134
-1943/600	-0.023127889102831811077
-1293/400	-0.025269982562535150307
-242/75	-0.027452181720811685701
-773/240	-0.029675000049288280856
-643/200	-0.031938955650340604493
-3851/1200	-0.034244571274707493322
-961/300	-0.036592374338759670538
-1279/400	-0.038982896941413366681
-383/120	-0.041416675880679264656
-3823/1200	-0.043894252669837065028
-159/50	-0.046416173553225841427
-3809/1200	-0.048982989521640228798
-1901/600	-0.051595256327322359607
-253/80	-0.054253534498539334723
-947/300	-0.056958389353735886718
-3781/1200	-0.059710391015251763705
-629/200	-0.062510114422593231603
-3767/1200	-0.065358139345247961881
-47/15	-0.068255050395032440411
-1251/400	-0.07120143703796090107
-1873/600	-0.074197893605624655207
-3739/1200	-0.077245019306070554987
-311/100	-0.080343418234167195056
-149/48	-0.083493699381447322855
-1859/600	-0.086696476645414793336
-1237/400	-0.089952368838304268795
-463/150	-0.09326199969528172905
-3697/1200	-0.096625997882073721254
-123/40	-0.10004499700201314235
-3683/1200	-0.10351963560248921046
-919/300	-0.10705055718078914437
-1223/400	-0.11063841018931893303
-1831/600	-0.11428384804019043905
-731/240	-0.11798752910916194235
-76/25	-0.12175011673891909163
-3641/1200	-0.12557227924168309307
-1817/600	-0.12945468990113282655
-1209/400	-0.13339802697362744109
-181/60	-0.13740297368871584177
-3613/1200	-0.14147021824891934131
-601/200	-0.14560045382877361016
-3599/1200	-0.14979437857311591912
-449/150	-0.1540526955946035295
-239/80	-0.1583761129704489458
-1789/600	-0.16276534373835760667
-3571/1200	-0.16722110589165345001
-297/100	-0.17174412237357764913
-3557/1200	-0.1763351210707456769
-71/24	-0.1809948348057477161
-1181/400	-0.18572400132887729468
-221/75	-0.19052336330897288615
-3529/1200	-0.19539366832335707622
-587/200	-0.20033566884685775881
-703/240	-0.20535012223989568617
-877/300	-0.2104377907356225603
-1167/400	-0.21559944142609371523
-1747/600	-0.22083584624745930313
-3487/1200	-0.22614778196415776028
-29/10	-0.23153603015209519328
-3473/1200	-0.23700137718079419015
-1733/600	-0.24254461419449542623
-1153/400	-0.2481665370921953005
-863/300	-0.25386794650660270408
-689/240	-0.25964964778199789028
-573/200	-0.26551245095097628281
-3431/1200	-0.27145717071005992788
-214/75	-0.27748462639415916516
-1139/400	-0.28359564194986696307
-341/120	-0.2897910459075682351
-3403/1200	-0.29607167135234632637
-283/100	-0.30243835589366873276
-3389/1200	-0.30889194163383398946
-1691/600	-0.31543327513516154173
-45/16	-0.32206320738590628677
-421/150	-0.32878259376487935442
-3361/1200	-0.33559229400475657316
-559/200	-0.3424931721540559489
-3347/1200	-0.34948609653776536621
-167/60	-0.35657193971660160504
-1111/400	-0.36375157844488165132
-1663/600	-0.37102589362698716649
-3319/1200	-0.3783957702724028694
-69/25	-0.38586209744930947417
-661/240	-0.39342576823671171942
-1649/600	-0.4010876796750819181
-1097/400	-0.40884873271549935266
-821/300	-0.416709832167265738
-3277/1200	-0.42467188664397687427
-109/40	-0.43273580850803051326
-3263/1200	-0.44090251381355036607
-407/150	-0.44917292224770608601
-1083/400	-0.45754795707040896882
-1621/600	-0.46602854505236302365
-647/240	-0.47461561641145098104
-269/100	-0.4833101047474347202
-3221/1200	-0.49211294697494951647
-1607/600	-0.50102508325477143052
-1069/400	-0.51004745692333708521
-8/3	-0.51918101442049500224
-3193/1200	-0.52842670521546760079
-531/200	-0.53778548173100289249
-3179/1200	-0.54725829926569484311
-793/300	-0.55684611591445130978
-211/80	-0.56654989248708840511
-1579/600	-0.5763705924250300843
-3151/1200	-0.5863091817160917007
-131/50	-0.59636662880732622716
-3137/1200	-0.6065439045159117964
-313/120	-0.61684198193805917337
-1041/400	-0.62726183635591773543
-779/300	-0.63780444514245850353
-3109/1200	-0.64847078766431273872
-517/200	-0.6592618451825445929
-619/240	-0.67017860075133628252
-193/75	-0.68122203911456423678
-1027/400	-0.69239314660024466006
-1537/600	-0.70369291101282693999
-3067/1200	-0.71512232152331332965
-51/20	-0.72668236855718333322
-3053/1200	-0.7383740436801012306
-1523/600	-0.75019833948138518725
-1013/400	-0.76215624945521641099
-379/150	-0.77424876787956683845
-121/48	-0.78647688969282385938
-503/200	-0.79884161036809061834
-3011/1200	-0.81134392578514046936
-751/300	-0.82398483210000420117
-999/400	-0.83676532561216869798
-299/120	-0.84968640262936575345
-2983/1200	-0.86274905932992981487
-62/25	-0.87595429162270349856
-2969/1200	-0.8893030950044697887
-1481/600	-0.90279646441488990834
-197/80	-0.91643539408892593428
-737/300	-0.93022087740672731706
-2941/1200	-0.94415390674096056287
-489/200	-0.95823547330156143687
-2927/1200	-0.97246656697788915609
-73/30	-0.98684817617826215643
-971/400	-1.0013812876668551408
-1453/600	-1.0160668863979372458
-2899/1200	-1.0309059553474312999
-241/100	-1.0458994753417742943
-577/240	-1.0610484248840593337
-1439/600	-1.0763537799774394992
-957/400	-1.0918165139457742197
-179/75	-1.1074375972514989233
-2857/1200	-1.1232179973106989243
-19/8	-1.1391586783053686905
-2843/1200	-1.1552606009928378374
-709/300	-1.1715247225123454005
-943/400	-1.1879519961887441548
-1411/600	-1.2045433713333169748
-563/240	-1.2212997930416874614
-117/50	-1.2382222019888073048
-2801/1200	-1.2553115342210031032
-1397/600	-1.2725687209450656185
-929/400	-1.2899946883143647189
-139/60	-1.3075903572119735377
-2773/1200	-1.3253566430307856678
-461/200	-1.3432944554506095073
-2759/1200	-1.3614046982122241823
-172/75	-1.3796882688883817897
-183/80	-1.3981460586517410332
-1369/600	-1.4167789520397176612
-2731/1200	-1.435587826716237469
-227/100	-1.4545735532303779826
-2717/1200	-1.4737369947718853165
-271/120	-1.4930790069235530753
-901/400	-1.5126004374104505644
-337/150	-1.5323021258459879759
-2689/1200	-1.5521849034748066337
-447/200	-1.5722495929124828048
-107/48	-1.5924970078820340241
-667/300	-1.6129279529472173285
-887/400	-1.6335432232426092584
-1327/600	-1.6543436042004579567
-2647/1200	-1.6753298712742981839
-11/5	-1.6965027896593205628
-2633/1200	-1.717863114009486879
-1313/600	-1.7394115881513837867
-873/400	-1.7611489447948078041
-653/300	-1.783075905240075032
-521/240	-1.805193179082049593
-433/200	-1.8275014639108853604
-2591/1200	-1.8500014450094761393
-323/150	-1.8726937950476100602
-859/400	-1.8955791737728245641
-257/120	-1.918658227697958987
-2563/1200	-1.9419315897854023955
-213/100	-1.965399879128034983
-2549/1200	-1.9890637006268620087
-1271/600	-2.0129236446653399473
-169/80	-2.0369802867803952192
-158/75	-2.0612341873301365874
-2521/1200	-2.085685891158263037
-419/200	-2.110335927255169699
-2507/1200	-2.1351848084157551433
-25/12	-2.1602330308939341389
-831/400	-2.1854810740538607739
-1243/600	-2.2109294000178676329
-2479/1200	-2.2365784533111275555
-103/50	-2.2624286605030453352
-493/240	-2.2884804298453875755
-1229/600	-2.3147341509071597907
-817/400	-2.3411901942062407261
-611/300	-2.3678489108377847761
-2437/1200	-2.3947106320994042998
-81/40	-2.4217756691131445713
-2423/1200	-2.4490443124442650544
-151/75	-2.4765168317168416647
-803/400	-2.5041934752262056692
-1201/600	-2.532074469548235878
-479/240	-2.560160019145521808
-199/100	-2.5884503059704165366
-2381/1200	-2.6169454890649990228
-1187/600	-2.6456457041579667476
-789/400	-2.6745510632584806202
-59/30	-2.7036616542469852086
-2353/1200	-2.7329775404630284793
-391/200	-2.7624987602901063853
-2339/1200	-2.7922253267375588
-583/300	-2.8221572270195444852
-31/16	-2.8522944221311239827
-1159/600	-2.8826368464214805384
-2311/1200	-2.9131844071643104137
-48/25	-2.9439369841254151916
-2297/1200	-2.9748944291275299704
-229/120	-3.0060565656124226293
-761/400	-3.0374231882003006696
-569/300	-3.0689940622465634722
-2269/1200	-3.1007689233959391623
-377/200	-3.1327474771340466532
-451/240	-3.1649293983364248281
-281/150	-3.1973143308150722386
-747/400	-3.2299018868625421253
-1117/600	-3.262691646793639025
-2227/1200	-3.2956831584847646949
-37/20	-3.3288759369109625819
-2213/1200	-3.3622694636807115735
-1103/600	-3.3958631865685212996
-733/400	-3.4296565190453828072
-137/75	-3.463648839807130001
-437/240	-3.4978394923007688339
-363/200	-3.532227784248832845
-2171/1200	-3.5668129871718252737
-541/300	-3.6015943359088096292
-719/400	-3.6365710281362122694
-43/24	-3.671742223884902234
-2143/1200	-3.7071070450556152876
-89/50	-3.7426645749327908643
-2129/1200	-3.7784138576968923552
-1061/600	-3.8143538979352829533
-141/80	-3.8504836601517310654
-527/300	-3.8868020682746211096
-2101/1200	-3.9233080051639473545
-349/200	-3.9600003121171703049
-2087/1200	-3.9968777883740170147
-26/15	-4.0339391906203086
-691/400	-4.0711832324909001368
-1033/600	-4.108608584071820063
-2059/1200	-4.1462138714016981527
-171/100	-4.1839976759725731089
-409/240	-4.221958534230172805
-1019/600	-4.2600949370737622234
-677/400	-4.2984053293556561659
-253/150	-4.3368881093804958615
-2017/1200	-4.3755416284043906682
-67/40	-4.4143641901340281502
-2003/1200	-4.4533540502258579217
-499/300	-4.4925094157854567747
-663/400	-4.5318284448671847496
-991/600	-4.5713092459742439753
-79/48	-4.6109498775592542822
-41/25	-4.6507483475254617964
-1961/1200	-4.6907026127286989355
-977/600	-4.7308105784802164668
-649/400	-4.77107009805051054
-97/60	-4.8114789721742698754
-1933/1200	-4.8520349485565705806
-321/200	-4.8927357213804483691
-1919/1200	-4.9335789308159802783
-239/150	-4.9745621625310103229
-127/80	-5.0156829472036558708
-949/600	-5.0569387600367339027
-1891/1200	-5.0983270202742487006
-157/100	-5.1398450907200849101
-1877/1200	-5.1814902772590523419
-187/120	-5.2232598283804313046
-621/400	-5.2651509347041697101
-116/75	-5.3071607285098856496
-1849/1200	-5.3492862832688316147
-307/200	-5.3915246131789790217
-367/240	-5.4338726727033842006
-457/300	-5.4763273561119995191
-607/400	-5.5188854970270958405
-907/600	-5.5615438679724650483
-1807/1200	-5.6042991799265739188
-3/2	-5.647148081879843183
-1793/1200	-5.6900871603962281887
-893/600	-5.7331129391792801509
-593/400	-5.7762218786428695708
-443/300	-5.8194103754867560012
-353/240	-5.8626747622771909399
-293/200	-5.9060113070327432534
-1751/1200	-5.9494162128155391495
-109/75	-5.9928856173281113512
-579/400	-6.036415592516054758
-173/120	-6.0800021441766885224
-1723/1200	-6.1236412115739271173
-143/100	-6.1673286670595656205
-1709/1200	-6.2110603157011870983
-851/600	-6.2548318949169026293
-113/80	-6.2986390741171371698
-211/150	-6.3424774543536771284
-1681/1200	-6.3863425679761981782
-279/200	-6.4302298782964945055
-1667/1200	-6.4741347792606333539
-83/60	-6.5180525951292613915
-551/400	-6.5619785801662920903
-823/600	-6.6059079183362059661
-1639/1200	-6.6498357230101981868
-34/25	-6.6937570366814107087
-65/48	-6.7376668306894887499
-809/600	-6.7815600049547040525
-537/400	-6.8254313877218900202
-401/300	-6.8692757353144364502
-1597/1200	-6.9130877318985941945
-53/40	-6.9568619892583427008
-1583/1200	-7.0005930465810759821
-197/150	-7.0442753702543651543
-523/400	-7.0879033536740582598
-781/600	-7.1314713170639806593
-311/240	-7.174973507307501824
-129/100	-7.2184040977912368963
-1541/1200	-7.2617571882611539066
-767/600	-7.3050268046913600337
-509/400	-7.3482068991658427825
-19/15	-7.3912913497734444129
-1513/1200	-7.4342739605163504003
-251/200	-7.4771484612323751265
-1499/1200	-7.5199085075313303989
-373/300	-7.562547680745764771
-99/80	-7.6050594878963639828
-739/600	-7.6474373616723051636
-1471/1200	-7.6896746604268597326
-61/50	-7.7317646681885421966
-1457/1200	-7.7737005946881042782
-29/24	-7.8154755754016760095
-481/400	-7.857082671610357595
-359/300	-7.8985148704765679806
-1429/1200	-7.9397650851374581642
-237/200	-7.9808261548156993415
-283/240	-8.0216908449479580052
-88/75	-8.0623518473313720934
-467/400	-8.1028017802883442224
-697/600	-8.1430331888499699369
-1387/1200	-8.1830385449584207576
-23/20	-8.2228102476886036121
-1373/1200	-8.2623406234894199903
-683/600	-8.3016219264449498721
-453/400	-8.340646338555887128
-169/150	-8.3794059700415546964
-269/240	-8.4178928596628293887
-223/200	-8.4560989750663076618
-1331/1200	-8.4940162131500451315
-331/300	-8.5316364004512039728
-439/400	-8.5689512935559436628
-131/120	-8.6059525795318917706
-1303/1200	-8.6426318763835326794
-27/25	-8.6789807335308532422
-1289/1200	-8.7149906323115854179
-641/600	-8.7506529865073869094
-17/16	-8.7859591428943017281
-317/300	-8.8209003818178434376
-1261/1200	-8.8554679177930445783
-209/200	-8.8896529001298164488
-1247/1200	-8.9234464135839640111
-31/30	-8.9568394790342011946
-411/400	-8.9898230541855122997
-613/600	-9.0223880342992055376
-1219/1200	-9.0545252529500049915
-101/100	-9.0862254828105274437
-241/240	-9.1174794364634905732
-599/600	-9.1482777672419990022
-397/400	-9.1786110700982545359
-74/75	-9.2084698825010367163
-1177/1200	-9.237844685362299476
-39/40	-9.2667259039932292456
-1163/1200	-9.2951039090901093257
-289/300	-9.3229690177503346863
-383/400	-9.3503114945189205902
-571/600	-9.3771215524658475679
-227/240	-9.4033893542945842775
-47/50	-9.429105013482128672
-1121/1200	-9.4542585954509066726
-557/600	-9.4788401187728661871
-369/400	-9.502839556406102838
-11/12	-9.5262468369643521581
-1093/1200	-9.5490518460196812726
-181/200	-9.5712444274387112189
-1079/1200	-9.5928143847526990479
-67/75	-9.6137514825618067085
-71/80	-9.6340454479738814322
-529/600	-9.6536859720780699071
-1051/1200	-9.6726627114535859573
-87/100	-9.6909652897139487229
-1037/1200	-9.7085832990870054626
-103/120	-9.725506302031050074
-341/400	-9.7417238328873452443
-127/150	-9.7572253995693528044
-1009/1200	-9.7720004852889733512
-167/200	-9.7860385503200925414
-199/240	-9.7993290337997276189
-247/300	-9.8118613555670637377
-327/400	-9.8236249180406654628
-487/600	-9.8346091081341444789
-967/1200	-9.8448032992105600061
-4/5	-9.8541968530758237105
-953/1200	-9.8627791220113760019
-473/600	-9.8705394508463955279
-313/400	-9.8774671790697984052
-233/300	-9.8835516429822782634
-37/48	-9.8887821778886325185
-153/200	-9.8931481203306144408
-911/1200	-9.8966388103605445206
-113/150	-9.8992435938559083811
-299/400	-9.9009518248751620166
-89/120	-9.9017528680549584644
-883/1200	-9.9016361010490031284
-73/100	-9.9005909170087378734
-869/1200	-9.8986067271060466883
-431/600	-9.8956729630981681799
-57/80	-9.8917790799349923935
-53/75	-9.8869145584089114694
-841/1200	-9.881068907847385429
-139/200	-9.8742316688483759304
-827/1200	-9.8663924160587921553
-41/60	-9.8575407609960840635
-271/400	-9.8476663549131090941
-403/600	-9.8367588917063889848
-799/1200	-9.8248081108678637353
-33/50	-9.8118038004802398381
-157/240	-9.7977358002560197545
-389/600	-9.7825940046202892085
-257/400	-9.7663683658373282108
-191/300	-9.7490488971811008069
-757/1200	-9.7306256761496673615
-5/8	-9.7110888477235517432
-743/1200	-9.6904286276680840633
-46/75	-9.6686353058797276349
-243/400	-9.6456992497763865642
-361/600	-9.6216109077316778534
-143/240	-9.5963608125531390856
-59/100	-9.5699395850043296705
-701/1200	-9.5423379373707702593
-347/600	-9.5135466770696512773
-229/400	-9.4835567103032275777
-17/30	-9.4523590457558019834
-673/1200	-9.4199447983341859572
-111/200	-9.3863051929515108151
-659/1200	-9.3514315683542477781
-163/300	-9.3153153809922797397
-43/80	-9.2779482089318519029
-319/600	-9.2393217558112124177
-631/1200	-9.1994278548387378171
-13/25	-9.1582584728333214158
-617/1200	-9.1158057143067858818
-61/120	-9.0720618255880639363
-201/400	-9.0270191989888735605
-149/300	-8.9806703770105962005
-589/1200	-8.9330080565920482554
-97/200	-8.8840250933978176068
-23/48	-8.8337145061468181041
-71/150	-8.7820694809806957505
-187/400	-8.729083375871700844
-277/600	-8.6747497250696205096
-547/1200	-8.6190622435873459175
-9/20	-8.5620148317246280079
-533/1200	-8.5036015796295547461
-263/600	-8.4438167718972617994
-173/400	-8.3826548922053670655
-32/75	-8.3201106279855976897
-101/240	-8.2561788751310560808
-83/200	-8.1908547427385489741
-491/1200	-8.124133557885380797
-121/300	-8.05601087043998946
-159/400	-7.9864824579057792311
-47/120	-7.9155443302974815508
-463/1200	-7.843192735049350504
-19/50	-7.7694241619544751926
-449/1200	-7.6942353481344664409
-221/600	-7.6176232830387501158
-29/80	-7.5395852134726738627
-107/300	-7.460118648653608235
-421/1200	-7.379221365294197039
-69/200	-7.2968914127118852258
-407/1200	-7.2131271179638258334
-1/3	-7.1279270910062403237
-131/400	-7.0412902298772791652
-193/600	-6.9532157259024016873
-379/1200	-6.8637030689212660748
-31/100	-6.7727520525350918892
-73/240	-6.6803627793734286852
-179/600	-6.5865356663792351551
-117/400	-6.4912714501111437674
-43/150	-6.3945711920617560784
-337/1200	-6.2964362839907837878
-11/40	-6.1968684532718201852
-323/1200	-6.095869768251495887
-79/300	-5.9934426436197417136
-103/400	-5.8895898457898501842
-151/600	-5.7843144982869954365
-59/240	-5.6776200871438393975
-6/25	-5.56951046630181975
-281/1200	-5.459989863016682664
-137/600	-5.3490628832667903853
-89/400	-5.2367345171627006138
-13/60	-5.1230101443564811513
-253/1200	-5.0078955394491895679
-41/200	-4.8913968773949136265
-239/1200	-4.7735207388997339216
-29/150	-4.6542741158139356361
-3/16	-4.5336644165157615081
-109/600	-4.4116994712849630257
-211/1200	-4.2883875376643715433
-17/100	-4.163737305807675442
-197/1200	-4.037757903811553647
-19/120	-3.9104589030302797647
-61/400	-3.7818503233708748321
-11/75	-3.6519426385668501742
-169/1200	-3.5207467814285451552
-27/200	-3.3882741490680276948
-31/240	-3.2545366080964883008
-37/300	-3.1195464997920210661
-47/400	-2.983316645235647582
-67/600	-2.845860350413402053
-127/1200	-2.7071914112822580649
-1/10	-2.5673241187976394613
-113/1200	-2.4262732639002196435
-53/600	-2.2840541424596753248
-33/400	-2.1406825601730223548
-23/300	-1.996174837415122699
-17/240	-1.8505478140389130112
-13/200	-1.7038188541228664932
-71/1200	-1.5560058506631609044
-4/75	-1.4071272302079866695
-19/400	-1.2572019574313900579
-1/24	-1.1062495396440073745
-43/1200	-0.95429003123800702501
-3/100	-0.80134403806351721623
-29/1200	-0.64743272173377792546
-11/600	-0.4925778038562166467
-1/80	-0.33680157018660830135
-1/150	-0.18012687470344060437
-1/1200	-0.022577143599567115847
1/200	0.13582362081180880162
13/1200	0.29505083627981484414
1/60	0.45507933689029003434
9/400	0.61588336943493775179
17/600	0.77743658987836353849
41/1200	0.93971205992614821976
1/25	1.1026822436971452651
11/240	1.2663190045032295364
31/600	1.4305936017397626138
23/400	1.5954766878900777403
19/300	1.7609383056473250555
83/1200	1.9269478851570551953
3/40	2.0934742413839564802
97/1200	2.2604855716061977966
13/150	2.4279494530408658638
37/400	2.5958328406040218601
59/600	2.7641020648089383291
5/48	2.9327228298061128858
11/100	3.1016602115686904697
139/1200	3.2708786562269607203
73/600	3.4403419785556314708
51/400	3.6100133606176133312
2/15	3.7798553505680838509
167/1200	3.9498298616226327817
29/200	4.1198981711933224907
181/1200	4.2900209201965295625
47/300	4.4601581125364650704
13/80	4.6302691147683018492
101/600	4.8003126559448673547
209/1200	4.9702468276508903091
9/50	5.1400290842288182929
223/1200	5.3096162432002517145
23/120	5.478964485887067153
79/400	5.6480293582363298888
61/300	5.8167657718531214921
251/1200	5.9851280052454335977
43/200	6.153069705285303426
53/240	6.3205438888903901922
17/75	6.4875029449302142391
93/400	6.6538986363613025114
143/600	6.8196821025955048273
293/1200	6.9848038621057652653
1/4	7.1492138152736518381
307/1200	7.3128612474829654438
157/600	7.475694832463765828
107/400	7.6376626358911679351
41/150	7.7987121192432765276
67/240	7.9587901439226402901
57/200	8.1178429756456187616
349/1200	8.2758162891040663299
89/300	8.4326551729037471389
121/400	8.5883041347839030637
37/120	8.7427071071224038721
377/1200	8.895807452730914266
8/25	9.0475479709445166618
391/1200	9.1978709040102312698
199/600	9.3467179437788762495
27/80	9.4940302387047103943
103/300	9.6397484011572989172
419/1200	9.7838125150500394087
71/200	9.9261621437897798987
433/1200	10.066736338551954124
11/30	10.205473646885650549
149/400	10.342312121653021356
227/600	10.477189330307425516
461/1200	10.610042364514686028
39/100	10.740807850121825596
19/48	10.869421957477627175
241/600	10.995820412109346057
163/400	11.119938505759878374
31/75	11.241711107789667037
503/1200	11.361072676947600186
17/40	11.477957273515129108
517/1200	11.592298571827802305
131/300	11.704029873178379847
177/400	11.813084119105657359
269/600	11.919393905073091839
109/240	12.022891494541282015
23/50	12.123508833438314036
559/1200	12.221177565031938899
283/600	12.315829045207501152
191/400	12.407394358155488957
29/60	12.495804332472523582
587/1200	12.580989557679551684
99/200	12.662880401160946394
601/1200	12.741407025528163095
38/75	12.816499406411532861
41/80	12.888087350683710827
311/600	12.956100515118228104
629/1200	13.020468425486524318
53/100	13.081120496096763339
643/1200	13.137986049777657178
13/24	13.19099433831044243
219/400	13.240074563312069884
83/150	13.285155897572580982
671/1200	13.326167506849554693
113/200	13.363038572122414931
137/240	13.39569831230929195
173/300	13.424076007449031022
233/400	13.448101022350838241
353/600	13.467702830713946299
713/1200	13.482811039719572613
3/5	13.493355415097328172
727/1200	13.499265906668117788
367/600	13.500472674365451197
247/400	13.496906114736959413
187/300	13.48849688792778203
151/240	13.475175945147358598
127/200	13.456874556621020834
769/1200	13.433524340027642148
97/150	13.405057289424456724
261/400	13.371405804660012251
79/120	13.332502721276068097
797/1200	13.288281340899094488
67/100	13.238675462121867751
811/1200	13.183619411875492153
409/600	13.123048077292010008
11/16	13.056896938057588687
52/75	12.985102099256095805
839/1200	12.907600324702692137
141/200	12.824329070766885752
853/1200	12.735226520684300303
43/60	12.640231619356215471
289/400	12.539284108635738014
437/600	12.432324563099257892
881/1200	12.319294426301635243
37/50	12.200136047513350779
179/240	12.074792718937634235
451/600	11.943208713405362859
303/400	11.805329322545294609
229/300	11.661100895426968552
923/1200	11.510470877673368059
31/40	11.353387851040200581
937/1200	11.189801573458401156
59/75	11.019663019536215236
317/400	10.842924421516959952
479/600	10.659539310688301465
193/240	10.46946255923861963
81/100	10.272650422555759751
979/1200	10.069060581963194692
493/600	9.8586521878883390752
331/400	9.6413859034574706389
5/6	9.4172239485114220792
1007/1200	9.1861301440359098278
169/200	8.9480699570000641848
1021/1200	8.7030105455964180493
257/300	8.4509208048752991251
69/80	8.1917714127662529318
521/600	7.9255348764788012019
1049/1200	7.6521855792745122842
22/25	7.3716998276020269982
1063/1200	7.0840558985863449815
107/120	6.7892340878633329498
359/400	6.4872167577500674274
271/300	6.1779883857412704251
1091/1200	5.8615356133217372294
183/200	5.5378472950842909343
221/240	5.2069145481424285969
139/150	4.8687308018264489455
373/400	4.5232918476514714169
563/600	4.17059588954537097
1133/1200	3.8106435943242626267
19/20	3.4434381424027740481
1147/1200	3.0689852787259436886
577/600	2.6872933639091762009
387/400	2.2983734255722758259
73/75	1.9022392098531625106
47/48	1.4989072330864545029
197/200	1.0883968336316751936
1189/1200	0.6707302238354110628
299/300	0.24593254211131177481
401/400	-0.18596809487861719683
121/120	-0.62494053995842450516
1217/1200	-1.0709505631057707403
51/50	-1.5239607990705343534
1231/1200	-1.9839306949628255014
619/600	-2.4508164578292317662
83/80	-2.9245710022365883706
313/300	-3.4051438978830386265
1259/1200	-3.8924813172566278404
211/200	-4.3865259833621556976
1273/1200	-4.8872171175374981558
16/15	-5.3944903873811000346
429/400	-5.9082778548128336866
647/600	-6.4285079242909173024
1301/1200	-6.955105291208088422
109/100	-7.4879908904907340202
263/240	-8.027081845425187978
661/600	-8.5722914167359197574
443/400	-9.1235289519408545332
167/150	-9.6806998350095847963
1343/1200	-10.243705436350756404
9/8	-10.812443063155438081
1357/1200	-11.386805910123812358
341/300	-11.96668301060305769
457/400	-12.551959188164825969
689/600	-13.142515008651256581
277/240	-13.738226732719007481
29/25	-14.338966268911325323
1399/1200	-14.944601127288720227
703/600	-15.554994373649356256
471/400	-16.17000458437081585
71/60	-16.789485801905445154
1427/1200	-17.413287490962037242
239/200	-18.041254495407161459
1441/1200	-18.673226995919999268
181/150	-19.309040468435099947
97/80	-19.948525643408022966
731/600	-20.59150846593938775
1469/1200	-21.237810056793405472
123/100	-21.88724667434752145
1483/1200	-22.539629677510350233
149/120	-23.194765489645638481
499/400	-23.852455563540542921
94/75	-24.512496347457061794
1511/1200	-25.174679252306008043
253/200	-25.838790619983460706
61/48	-26.504611692910177442
383/300	-27.171918584814995346
513/400	-27.840482252803789147
773/600	-28.510068470756095072
1553/1200	-29.180437804092044862
13/10	-29.85134558595278737
1567/1200	-30.522541894838104519
787/600	-31.193771533745453775
527/400	-31.864774010855190514
397/300	-32.535283521807240243
319/240	-33.205028933615002344
267/200	-33.873733770262773458
1609/1200	-34.541116200033479456
101/75	-35.206889024613999812
541/400	-35.870759670025856731
163/120	-36.53243017942952318
1637/1200	-37.191597207851078708
137/100	-37.847952018880409146
1651/1200	-38.501180483390605636
829/600	-39.150963080328669465
111/80	-39.796974899628071524
209/150	-40.438885647294148403
1679/1200	-41.076359652713740767
281/200	-41.709055878240893312
1693/1200	-42.336627931110838753
17/12	-42.958724077734880606
569/400	-43.574987260429170434
857/600	-44.185055116630744299
1721/1200	-44.788560000654539942
36/25	-45.38512900804546017
347/240	-45.974384002579878588
871/600	-46.555941645971300704
583/400	-47.129413430335195949
439/300	-47.694405713468303933
1763/1200	-48.250519756997990557
59/40	-48.797351767457486136
1777/1200	-49.334492940343077656
223/150	-49.861529507209550372
597/400	-50.378042785860379404
899/600	-50.883609233689359378
361/240	-51.377800504230528794
151/100	-51.8601835069733952
1819/1200	-52.330320470500596751
913/600	-52.787769009005244738
611/400	-53.232082192245279632
23/15	-53.662808618992239371
1847/1200	-54.079492494031882566
309/200	-54.481673708774130183
1861/1200	-54.868887925529786593
467/300	-55.240666665511473965
25/16	-55.596537400616162086
941/600	-55.936023649046598298
1889/1200	-56.258645074828838535
79/50	-56.563917591282949838
1903/1200	-56.851353468503796492
191/120	-57.120461444908635372
639/400	-57.370746842908030511
481/300	-57.601711688756351636
1931/1200	-57.812854836637845636
323/200	-58.003672097043963052
389/240	-58.173656369497282848
122/75	-58.322297779677007295
653/400	-58.449083821000593966
983/600	-58.553499500715652879
1973/1200	-58.635027490555762988
33/20	-58.693148282013352729
1987/1200	-58.727340346282243395
997/600	-58.737080298921871011
667/400	-58.721843069294581298
251/150	-58.681102074826732432
403/240	-58.614329400143640939
337/200	-58.520995981127666259
2029/1200	-58.400571793947948639
509/300	-58.252526049109492131
681/400	-58.076327390568418798
41/24	-57.871444099959311069
2057/1200	-57.637344305979605479
43/25	-57.37349619897500223
2071/1200	-57.079368250768810054
1039/600	-56.754429439777054105
139/80	-56.398149481450035059
523/300	-56.009999064079839579
2099/1200	-55.589450090012064827
351/200	-55.135975922298732048
2113/1200	-54.649051636828025528
53/30	-54.128154279965102535
709/400	-53.572763131736776517
1067/600	-52.982359974591378757
2141/1200	-52.356429367763552331
179/100	-51.694458927272125414
431/240	-50.995939611577548176
1081/600	-50.260366012923657676
723/400	-49.487236654386757503
136/75	-48.67605429265316265
2183/1200	-47.826326226544464305
73/40	-46.937564611307813129
2197/1200	-46.009286778686502339
551/300	-45.041015562784052644
737/400	-44.032279631732858996
1109/600	-42.982613825176253449
89/48	-41.891559497570568223
93/50	-40.758664867311447683
2239/1200	-39.583485371686256463
1123/600	-38.365584027651962608
751/400	-37.104531798435338642
113/60	-35.79990796594971903
2267/1200	-34.451300509019878873
379/200	-33.058306487403855081
2281/1200	-31.620532431597716913
143/75	-30.137594738406406984
153/80	-28.60912007226081579
1151/600	-27.034745772258221875
2309/1200	-25.414120264900125136
193/100	-23.746903482498321819
2323/1200	-22.032767287216815778
233/120	-20.271395900713830895
779/400	-18.462486339344783493
293/150	-16.605748854883590557
2351/1200	-14.700907380716128901
393/200	-12.747699983456021511
473/240	-10.7458793199292096
593/300	-8.6952130994699717816
793/400	-6.5954845514671747369
1193/600	-4.4464928980955822046
2393/1200	-2.2480538321630106535
2	-5.1889103035797206718e-30

==> fMeix_n200.dat <==
-5	0.018373918799666446868
-5993/1200	0.018547890006128746658
-2993/600	0.018723170019024287968
-1993/400	0.018899763300076042047
-1493/300	0.019077674223904196846
-1193/240	0.019256907075521124868
-993/200	0.019437466047785736495
-5951/1200	0.019619355238816736134
-743/150	0.019802578649364294664
-1979/400	0.019987140180139647858
-593/120	0.020173043629102126626
-5923/1200	0.020360292688703121101
-493/100	0.020548890943086476751
-5909/1200	0.020738841865244816903
-2951/600	0.020930148814131282208
-393/80	0.021122815031726173795
-368/75	0.021316843640057983019
-5881/1200	0.021512237638178286913
-979/200	0.021708999899089984644
-5867/1200	0.021907133166628346473
-293/60	0.022106640052294342937
-1951/400	0.022307523032039718171
-2923/600	0.022509784443003267526
-5839/1200	0.022713426480197775867
-243/50	0.022918451193147069181
-233/48	0.023124860482472628381
-2909/600	0.023332656096429210457
-1937/400	0.023541839627388918408
-1451/300	0.023752412508273157685
-5797/1200	0.023964376008931913175
-193/40	0.024177731232469777108
-5783/1200	0.024392479111518154567
-361/75	0.024608620404453069688
-1923/400	0.024826155691557991994
-2881/600	0.025045085371131098691
-1151/240	0.025265409655536385221
-479/100	0.025487128567198032755
-5741/1200	0.025710241934537437821
-2867/600	0.025934749387852305724
-1909/400	0.026160650355137205948
-143/30	0.026387944057844984264
-5713/1200	0.026616629506588422847
-951/200	0.026846705496781536299
-5699/1200	0.027078170604219888113
-1423/300	0.027311023180599308776
-379/80	0.027545261348972393397
-2839/600	0.027780882999142153489
-5671/1200	0.028017885782992194297
-118/25	0.02825626710975278586
-5657/1200	0.028496024141202192852
-113/24	0.028737153786802625112
-1881/400	0.02897965269877016772
-1409/300	0.029223517267078046416
-5629/1200	0.029468743614392581192
-937/200	0.029715327590941177934
-1123/240	0.029963264769311705088
-701/150	0.030212550439182599501
-1867/400	0.030463179601983042765
-2797/600	0.030715146965482546651
-5587/1200	0.030968446938309283562
-93/20	0.031223073624396495245
-5573/1200	0.031479020817356310469
-2783/600	0.031736281994780299837
-1853/400	0.031994850312466093433
-347/75	0.03225471859856938463
-1109/240	0.032515879347680641036
-923/200	0.032778324714825841285
-5531/1200	0.033042046509390554197
-1381/300	0.033307036188966674679
-1839/400	0.033573284853121128708
-551/120	0.033840783237085857713
-5503/1200	0.034109521705368390809
-229/50	0.034379490245282311461
-5489/1200	0.034650678460396923433
-2741/600	0.034923075563905419179
-73/16	0.035196670371910852273
-1367/300	0.035471451296629213941
-5461/1200	0.035747406339508912366
-909/200	0.036024523084265952088
-5447/1200	0.036302788689834109625
-68/15	0.036582189883229400239
-1811/400	0.036862712952328129791
-2713/600	0.03714434373855782465
-5419/1200	0.037427067629500331766
-451/100	0.037710869551406380314
-1081/240	0.03799573396162089564
-2699/600	0.038281644840918355743
-1797/400	0.038568585685747480084
-673/150	0.038856539500384540236
-5377/1200	0.03914548878899458168
-179/40	0.039435415547599845976
-5363/1200	0.039726301255954682622
-1339/300	0.040018126869326240044
-1783/400	0.040310872810180225485
-2671/600	0.04060451895977102398
-1067/240	0.040899044649635467166
-111/25	0.041194428652989543353
-5321/1200	0.041490649176027341142
-2657/600	0.041787683849121519796
-1769/400	0.042085509717924600729
-53/12	0.042384103234370375703
-5293/1200	0.042683440247574728726
-881/200	0.042983495994635170217
-5279/1200	0.043284245091328383685
-659/150	0.043585661522705087066
-351/80	0.04388771863358151284
-2629/600	0.044190389118926813296
-5251/1200	0.044493645014145699604
-437/100	0.044797457685255625929
-5237/1200	0.045101797818957832471
-523/120	0.045406635412601564232
-1741/400	0.045711939764040785305
-326/75	0.046017679461382711768
-5209/1200	0.046323822372627489634
-867/200	0.046630335635198347947
-1039/240	0.046937185645361560892
-1297/300	0.047244338047535556786
-1727/400	0.047551757723488516013
-2587/600	0.047859408781423804349
-5167/1200	0.048167254544952592739
-43/10	0.048475257541953019387
-5153/1200	0.048783379493315255044
-2573/600	0.049091581301571837624
-1713/400	0.049399823039412647737
-1283/300	0.049708063938083902419
-205/48	0.050016262375670550233
-853/200	0.050324375865261457089
-5111/1200	0.050632361042996778491
-319/75	0.050940173655996920543
-1699/400	0.05124776855017249892
-509/120	0.051555099657914712113
-5083/1200	0.051862119985665552616
-423/100	0.052168781601367287353
-5069/1200	0.052475035621790646522
-2531/600	0.052780832199741168155
-337/80	0.053086120511143154118
-631/150	0.053390848742000701971
-5041/1200	0.05369496407523528602
-839/200	0.053998412677399370184
-5027/1200	0.054301139685265544784
-251/60	0.054603089192290689188
-1671/400	0.054904204234954672353
-2503/600	0.05520442677897311369
-4999/1200	0.055503697705383737411
-104/25	0.055801956796505864502
-997/240	0.056099142721772597789
-2489/600	0.056395193023435267235
-1657/400	0.056690044102139714503
-1241/300	0.056983631202374008176
-4957/1200	0.057275888397787193561
-33/8	0.057566748576378694019
-4943/1200	0.057856143425557993989
-617/150	0.058144003417074247549
-1643/400	0.058430257791815470294
-2461/600	0.058714834544476986677
-983/240	0.05899766040809881961
-409/100	0.059278660838471724203
-4901/1200	0.059557759998411582915
-2447/600	0.059834880741901895189
-1629/400	0.060109944598104110824
-61/15	0.060382871755235572848
-4873/1200	0.060653581044314852653
-811/200	0.060921989922774277424
-4859/1200	0.06118801445793946766
-1213/300	0.061451569310375720714
-323/80	0.061712567717101094791
-2419/600	0.061970921474666066838
-4831/1200	0.062226540922099657083
-201/50	0.062479334923721932827
-4817/1200	0.062729210851822824266
-481/120	0.062976074569207205821
-1601/400	0.063219830411606217521
-1199/300	0.06346038116995482254
-4789/1200	0.063697628072535618992
-797/200	0.063931470766988946511
-191/48	0.064161807302189351077
-298/75	0.064388534109988494914
-1587/400	0.064611545986824622139
-2377/600	0.064830736075198715161
-4747/1200	0.06504599584501750165
-79/20	0.065257215074803497179
-4733/1200	0.065464281832772294453
-2363/600	0.065667082457777336306
-1573/400	0.065865501540122436479
-589/150	0.066059421902242339453
-941/240	0.0662487245792516385
-783/200	0.066433288799362399384
-4691/1200	0.066612991964170866101
-1171/300	0.066787709628813654383
-1559/400	0.066957315481993868697
-467/120	0.067121681325877608924
-4663/1200	0.067280677055861363962
-97/25	0.067434170640210821109
-4649/1200	0.067582028099571652214
-2321/600	0.067724113486352870342
-309/80	0.067860288863983384
-1157/300	0.067990414286042409832
-4621/1200	0.068114347775264439188
-769/200	0.06823194530241948901
-4607/1200	0.068343060765069403151
-23/6	0.068447545966201006492
-1531/400	0.068545250592736951076
-2293/600	0.068636022193925130999
-4579/1200	0.068719706159607580849
-381/100	0.068796145698369811244
-913/240	0.068865181815571574367
-2279/600	0.068926653291260092381
-1517/400	0.068980396657966822268
-284/75	0.069026246178388871889
-4537/1200	0.069064033822956224022
-151/40	0.069093589247285967741
-4523/1200	0.069114739769524779737
-1129/300	0.069127310347580942143
-1503/400	0.06913112355624722802
-2251/600	0.069125999564216030977
-899/240	0.069111756110988161347
-187/50	0.069088208483676778062
-4481/1200	0.069055169493707972703
-2237/600	0.069012449453419570306
-1489/400	0.068959856152559760299
-223/60	0.068897194834687220428
-4453/1200	0.068824268173474446783
-741/200	0.068740876248916053966
-4439/1200	0.068646816523443861162
-277/75	0.068541883817950632243
-59/16	0.068425870287724391263
-2209/600	0.068298565398295288563
-4411/1200	0.06815975590119704741
-367/100	0.06800922580964507648
-4397/1200	0.067846756374133389722
-439/120	0.06767212605795253206
-1461/400	0.067485110512630767146
-547/150	0.067285482553300841862
-4369/1200	0.067073012133994701568
-727/200	0.066847466322868590177
-871/240	0.066608609277361029996
-1087/300	0.066356202219286237933
-1447/400	0.066090003409865597163
-2167/600	0.065809768124699866603
-4327/1200	0.065515248628684874626
-18/5	0.065206194150873508357
-4313/1200	0.064882350859286875617
-2153/600	0.064543461835677583109
-1433/400	0.064189267050248141827
-1073/300	0.063819503336327578858
-857/240	0.063433904365009403805
-713/200	0.063032200619754147914
-4271/1200	0.062614119370959764737
-533/150	0.0621793846505032527
-1419/400	0.061727717226256932398
-85/24	0.061258834576582884689
-4243/1200	0.060772450864809129799
-353/100	0.060268276913691202637
-4229/1200	0.05974602017986285538
-2111/600	0.059205384728279695109
-281/80	0.058646071206659641856
-263/75	0.058067776819924170902
-4201/1200	0.057470195304644382491
-699/200	0.056853016903496022348
-4187/1200	0.056215928339727657476
-209/60	0.055558612791646293689
-1391/400	0.054880749867124804193
-2083/600	0.054182015578135622274
-4159/1200	0.053462082315315235784
-173/50	0.052720618822564106641
-829/240	0.051957290171686724953
-2069/600	0.051171757737076594707
-1377/400	0.050363679170451036125
-1031/300	0.04953270837564077891
-4117/1200	0.048678495483439410561
-137/40	0.047800686826517834822
-4103/1200	0.046898924914408987104
-256/75	0.04597284840856814638
-1363/400	0.045022092097514276615
-2041/600	0.044046286872057925248
-163/48	0.043045059700621301594
-339/100	0.042018033604656254264
-4061/1200	0.04096482763416596387
-2027/600	0.039885056843336265254
-1349/400	0.03877833226628261245
-101/30	0.037644260892918799362
-4033/1200	0.036482445644953649834
-671/200	0.035292485352021992372
-4019/1200	0.034073974727956337243
-1003/300	0.032826504347205776975
-267/80	0.031549660621408735559
-1999/600	0.030243025776126296678
-3991/1200	0.028906177827742947284
-83/25	0.027538690560541679668
-3977/1200	0.026140133503960502833
-397/120	0.024710071910037522555
-1321/400	0.023248066731051858888
-989/300	0.021753674597367780155
-3949/1200	0.020226447795489543522
-657/200	0.018665934246334544226
-787/240	0.017071677483732488263
-491/150	0.015443216633158416946
-1307/400	0.013780086390707526187
-1957/600	0.012081817002319838532
-3907/1200	0.010347934243262902076
-13/4	0.0085779593978808071787
-3893/1200	0.0067714092396179295619
-1943/600	0.0049277960113259267639
-1293/400	0.0030466274058626341407
-242/75	0.0011274065469916265437
-773/240	-0.00083036802940866746446
-643/200	-0.0028272023938172905334
-3851/1200	-0.0048636072412153900547
-961/300	-0.0069400979088939068309
-1279/400	-0.0090571943939149417625
-383/120	-0.011215421370217299069
-3823/1200	-0.0134153082053565795
-159/50	-0.015657388976870071267
-3809/1200	-0.017942202488256559977
-1901/600	-0.020270292284561051824
-253/80	-0.022642206667554276539
-947/300	-0.025058498710496708267
-3781/1200	-0.02751972627247671356
-629/200	-0.030026452012312306119
-3767/1200	-0.032579243402005857734
-47/15	-0.035178672739740984157
-1251/400	-0.03782531716241069334
-1873/600	-0.040519758657665751634
-3739/1200	-0.0432625840754720912
-311/100	-0.046054385139165949001
-149/48	-0.048895758455995294415
-1859/600	-0.051787305527135968652
-1237/400	-0.054729632757170824912
-463/150	-0.057723351463020023508
-3697/1200	-0.06076907788231050103
-123/40	-0.063867433181172497165
-3683/1200	-0.067019043461450886851
-919/300	-0.070224539767318929252
-1223/400	-0.073484558091281908469
-1831/600	-0.076799739379558004031
-731/240	-0.080170729536823592083
-76/25	-0.083598179430310040775
-3641/1200	-0.087082744893238925739
-1817/600	-0.090625086727582453685
-1209/400	-0.094225870706135744139
-181/60	-0.097885767573887481173
-3613/1200	-0.10160545304867530866
-601/200	-0.1053856078211122042
-3599/1200	-0.10922691755376992837
-449/150	-0.11313007287960550746
-239/80	-0.11709576939961656932
-1789/600	-0.12112470767971121336
-3571/1200	-0.12521759324677795736
-297/100	-0.12937513658394116543
-3557/1200	-0.13359805312498722291
-71/24	-0.13788706324794658619
-1181/400	-0.14224289226781669726
-221/75	-0.14666627042841061514
-3529/1200	-0.15115793289331607888
-587/200	-0.1557186197359495795
-703/240	-0.16034907592868988149
-877/300	-0.16505005133107529778
-1167/400	-0.16982230067704888623
-1747/600	-0.17466658356123559962
-3487/1200	-0.17958366442423528626
-29/10	-0.18457431253691530336
-3473/1200	-0.18963930198368637123
-1733/600	-0.19477941164474516297
-1153/400	-0.19999542517726699108
-863/300	-0.20528813099553182042
-689/240	-0.21065832224996670543
-573/200	-0.21610679680508761874
-3431/1200	-0.22163435721632350825
-214/75	-0.227241810705705291
-1139/400	-0.23292996913640236383
-341/120	-0.23869964898608908366
-3403/1200	-0.24455167131912354411
-283/100	-0.25048686175752085008
-3389/1200	-0.25650605045070296793
-1691/600	-0.26261007204400710614
-45/16	-0.26879976564593445949
-421/150	-0.2750759747941210299
-3361/1200	-0.28143954742001211761
-559/200	-0.28789133581222195921
-3347/1200	-0.29443219657855987241
-167/60	-0.30106299060670415319
-1111/400	-0.30778458302350485749
-1663/600	-0.31459784315289648843
-3319/1200	-0.32150364447240149982
-69/25	-0.3285028645682054191
-661/240	-0.33559638508878428609
-1649/600	-0.34278509169706499983
-1097/400	-0.3500698740210990632
-821/300	-0.35745162560323011425
-3277/1200	-0.36493124384773553526
-109/40	-0.37250962996692233352
-3263/1200	-0.38018768892565739428
-407/150	-0.38796632938431211414
-1083/400	-0.3958464636401013335
-1621/600	-0.4038290075667964
-647/240	-0.41191488055279210961
-269/100	-0.42010500543750719038
-3221/1200	-0.42840030844609791415
-1607/600	-0.43680171912246434469
-1069/400	-0.44531017026052865691
-8/3	-0.45392659783376489028
-3193/1200	-0.4626519409229594317
-531/200	-0.47148714164218145753
-3179/1200	-0.48043314506294250256
-793/300	-0.48949089913652426452
-211/80	-0.49866135461445369716
-1579/600	-0.50794546496710439249
-3151/1200	-0.51734418630040320367
-131/50	-0.52685847727062101485
-3137/1200	-0.53648929899722652209
-313/120	-0.54623761497378185146
-1041/400	-0.55610439097685880606
-779/300	-0.56609059497295450289
-3109/1200	-0.57619719702338513421
-517/200	-0.58642516918713656518
-619/240	-0.59677548542165046137
-193/75	-0.60724912148152462527
-1027/400	-0.61784705481510621141
-1537/600	-0.62857026445895648384
-3067/1200	-0.63941973093016577915
-51/20	-0.65039643611649734165
-3053/1200	-0.66150136316433870588
-1523/600	-0.67273549636443931469
-1013/400	-0.68409982103541307956
-379/150	-0.69559532340498461255
-121/48	-0.70722299048895788808
-503/200	-0.71898380996788612581
-3011/1200	-0.73087877006142172507
-751/300	-0.74290885940032512547
-999/400	-0.75507506689611151808
-299/120	-0.76737838160831438748
-2983/1200	-0.77981979260934492569
-62/25	-0.79240028884692642675
-2969/1200	-0.80512085900408284355
-1481/600	-0.81798249135666076796
-197/80	-0.83098617362836418063
-737/300	-0.84413289284328140907
-2941/1200	-0.85742363517588383046
-489/200	-0.87085938579847596095
-2927/1200	-0.88444112872607668439
-73/30	-0.89816984665871149231
-971/400	-0.91204652082109573174
-1453/600	-0.9260721307996889903
-2899/1200	-0.94024765437710088731
-241/100	-0.95457406736382868656
-577/240	-0.96905234342730730068
-1439/600	-0.98368345391825241887
-957/400	-0.9984683676942776593
-179/75	-1.0134080509407668247
-2857/1200	-1.0285034669889825248
-19/8	-1.0437555761313926232
-2843/1200	-1.0591653354341961667
-709/300	-1.0747336985470306656
-943/400	-1.0904616155098428116
-1411/600	-1.1063500325569049476
-563/240	-1.1223998919179598366
-117/50	-1.1386121316164765248
-2801/1200	-1.1549876852650003451
-1397/600	-1.1715274818575803698
-929/400	-1.1882324455592578946
-139/60	-1.205103495492599815
-2773/1200	-1.2221415455212610491
-461/200	-1.2393475040305604584
-2759/1200	-1.2567222737050550324
-172/75	-1.2742667513030974177
-183/80	-1.2919818274283622076
-1369/600	-1.3098683862983267447
-2731/1200	-1.3279273055096925424
-227/100	-1.3461594558007337905
-2717/1200	-1.3645657008105597837
-271/120	-1.3831468968352784933
-901/400	-1.401903892581048897
-337/150	-1.4208375289140100857
-2689/1200	-1.439948638607075582
-447/200	-1.4592380460835817343
-107/48	-1.4787065671577794864
-667/300	-1.498355008772159275
-887/400	-1.5181841687315992696
-1327/600	-1.5381948354343276428
-2647/1200	-1.558387787599690046
-11/5	-1.5787637939927139637
-2633/1200	-1.5993236131454621308
-1313/600	-1.6200679930751677212
-873/400	-1.6409976709991445509
-653/300	-1.6621133730464660895
-521/240	-1.6834158139664076344
-433/200	-1.7049056968336465784
-2591/1200	-1.7265837127502162894
-323/150	-1.7484505405442097207
-859/400	-1.7705068464652294903
-257/120	-1.7927532838765817913
-2563/1200	-1.8151904929442121417
-213/100	-1.8378191003223816386
-2549/1200	-1.86063971883608305
-1271/600	-1.8836529471601967676
-169/80	-1.9068593694953873373
-158/75	-1.930259555240742005
-2521/1200	-1.9538540586631534381
-419/200	-1.9776434185634495325
-2507/1200	-2.0016281579392739677
-25/12	-2.025808783644721953
-831/400	-2.0501857860467363911
-1243/600	-2.0747596386782704931
-2479/1200	-2.0995307978882236991
-103/50	-2.1244997024881585925
-493/240	-2.1496667733958073495
-1229/600	-2.1750324132753771311
-817/400	-2.2005970061746647112
-611/300	-2.2263609171589915296
-2437/1200	-2.2523244919419712813
-81/40	-2.2784880565131230787
-2423/1200	-2.3048519167623441797
-151/75	-2.3314163581012572349
-803/400	-2.358181645081447993
-1201/600	-2.3851480210096104031
-479/240	-2.4123157075596170675
-199/100	-2.4396849043815340354
-2381/1200	-2.4672557887075999771
-1187/600	-2.4950285149551908478
-789/400	-2.5230032143267922368
-59/30	-2.5511799944070027029
-2353/1200	-2.5795589387565925149
-391/200	-2.6081401065036433615
-2339/1200	-2.6369235319317957473
-583/300	-2.6659092240656319709
-31/16	-2.6950971662532237734
-1159/600	-2.7244873157458749586
-2311/1200	-2.754079603275090517
-48/25	-2.7838739326268050335
-2297/1200	-2.8138701802129044286
-229/120	-2.8440681946400763677
-761/400	-2.8744677962760259783
-569/300	-2.9050687768130948393
-2269/1200	-2.9358708988293225501
-377/200	-2.9668738953469915458
-451/240	-2.9980774693886972109
-281/150	-3.0294812935309867379
-747/400	-3.0610850094556116006
-1117/600	-3.0928882274984399483
-2227/1200	-3.1248905261960766846
-37/20	-3.1570914518302404712
-2213/1200	-3.1894905179699483951
-1103/600	-3.2220872050115605494
-733/400	-3.2548809597167383175
-137/75	-3.287871194748371701
-437/240	-3.3210572882045326085
-363/200	-3.3544385831505126136
-2171/1200	-3.3880143871490053057
-541/300	-3.4217839717884949878
-719/400	-3.4557465722099151297
-43/24	-3.4899013866316416539
-2143/1200	-3.5242475758728878261
-89/50	-3.5587842628755692308
-2129/1200	-3.5935105322247090434
-1061/600	-3.6284254296674555598
-141/80	-3.6635279616307857156
-527/300	-3.6988170947379701135
-2101/1200	-3.7342917553238768866
-349/200	-3.7699508289491935549
-2087/1200	-3.8057931599136478757
-26/15	-3.8418175507683105582
-691/400	-3.8780227618270645969
-1033/600	-3.9144075106773278817
-2059/1200	-3.9509704716901176691
-171/100	-3.9877102755295474396
-409/240	-4.0246255086618486284
-1019/600	-4.0617147128640116973
-677/400	-4.098976384732143015
-253/150	-4.1364089751896360298
-2017/1200	-4.1740108889952572558
-67/40	-4.2117804842512496475
-2003/1200	-4.2497160719115580113
-499/300	-4.2878159152902831918
-663/400	-4.3260782295704738806
-991/600	-4.3645011813133670208
-79/48	-4.4030828879681899256
-41/25	-4.4418214173826393881
-1961/1200	-4.4807147873141552413
-977/600	-4.5197609649421080204
-649/400	-4.5589578663810225911
-97/60	-4.5983033561949618399
-1933/1200	-4.6377952469131967632
-321/200	-4.6774312985472915563
-1919/1200	-4.7172092181097345793
-239/150	-4.7571266591342483697
-127/80	-4.7971812211979141791
-949/600	-4.8373704494452488351
-1891/1200	-4.8776918341143740676
-157/100	-4.9181428100654207885
-1877/1200	-4.9587207563113131847
-187/120	-4.999422995551079859
-621/400	-5.0402467937058416516
-116/75	-5.0811893594576281803
-1849/1200	-5.1222478437911775552
-307/200	-5.1634193395388761589
-367/240	-5.2047008809289978252
-457/300	-5.2460894431374042051
-607/400	-5.287581941842870576
-907/600	-5.329175232786203829
-1807/1200	-5.370866111333321854
-3/2	-5.4126513120424660439
-1793/1200	-5.4545275082357211451
-893/600	-5.4964913115750191956
-593/400	-5.5385392716428068232
-443/300	-5.580667875527557701
-353/240	-5.6228735474143145055
-293/200	-5.6651526481804472646
-1751/1200	-5.7075014749968175397
-109/75	-5.7499162609345404444
-579/400	-5.7923931745775390678
-173/120	-5.8349283196410884401
-1723/1200	-5.8775177345965487516
-143/100	-5.9201573923024901141
-1709/1200	-5.9628431996424137338
-851/600	-6.0055709971692769465
-113/80	-6.0483365587570321502
-211/150	-6.0911355912593922553
-1681/1200	-6.1339637341760378584
-279/200	-6.1768165593264839257
-1667/1200	-6.2196895705318263628
-83/60	-6.2625782033045914211
-551/400	-6.3054778245469134736
-823/600	-6.3483837322572692678
-1639/1200	-6.391291155245999331
-34/25	-6.4341952528598497716
-65/48	-6.4770911147157702777
-809/600	-6.5199737604442066657
-537/400	-6.5628381394421288794
-401/300	-6.6056791306360378728
-1597/1200	-6.6484915422551973374
-53/40	-6.6912701116153387534
-1583/1200	-6.7340095049130907434
-197/150	-6.7767043170313862065
-523/400	-6.8193490713561031835
-781/600	-6.8619382196041978722
-311/240	-6.9044661416635906613
-129/100	-6.9469271454450684825
-1541/1200	-6.989315466746469197
-767/600	-7.0316252691294161305
-509/400	-7.0738506438088732477
-19/15	-7.1159856095557938138
-1513/1200	-7.158024112613137725
-251/200	-7.1999600266255350049
-1499/1200	-7.2417871525828752472
-373/300	-7.2834992187781050515
-99/80	-7.3250898807795177313
-739/600	-7.3665527214178217853
-1471/1200	-7.407881250788276797
-61/50	-7.4490689062681875823
-1457/1200	-7.4901090525500495151
-29/24	-7.5309949816906400501
-481/400	-7.5717199131763535085
-359/300	-7.6122769940050782074
-1429/1200	-7.6526592987849169896
-237/200	-7.6928598298500541501
-283/240	-7.732871517394073652
-88/75	-7.7726872196210353826
-467/400	-7.8122997229146180151
-697/600	-7.8517017420256388092
-1387/1200	-7.8908859202782624094
-23/20	-7.9298448297952123753
-1373/1200	-7.9685709717423008059
-683/600	-8.0070567765925929968
-453/400	-8.0452946044105255931
-169/150	-8.0832767451562981741
-269/240	-8.1209954190108596172
-223/200	-8.1584427767218119511
-1331/1200	-8.1956108999705557053
-331/300	-8.2324918017610020016
-439/400	-8.2690774268301778122
-131/120	-8.3053596520810519192
-1303/1200	-8.3413302870379101583
-27/25	-8.3769810743246095088
-1289/1200	-8.4123036901660415006
-641/600	-8.4472897449131362494
-17/16	-8.4819307835917391922
-317/300	-8.5162182864756932919
-1261/1200	-8.5501436696844600853
-209/200	-8.5836982858056134893
-1247/1200	-8.6168734245425407287
-31/30	-8.6496603133876851221
-411/400	-8.6820501183216657468
-613/600	-8.714033944538609201
-1219/1200	-8.7456028371980287931
-101/100	-8.776747782203586504
-241/240	-8.8074597070090729956
-599/600	-8.837729481451940767
-397/400	-8.8675479186147252927
-74/75	-8.8969057757146886118
-1177/1200	-8.9257937550220193649
-39/40	-8.9542025048069227064
-1163/1200	-8.9821226203159328387
-289/300	-9.0095446447777801286
-383/400	-9.0364590704391438669
-571/600	-9.0628563396306207239
-227/240	-9.0887268458632378244
-47/50	-9.1140609349558381246
-1121/1200	-9.1388489061936644085
-557/600	-9.1630810135184667363
-369/400	-9.1867474667504565667
-11/12	-9.2098384328424290379
-1093/1200	-9.2323440371663730252
-181/200	-9.2542543648328865952
-1079/1200	-9.2755594620437133436
-67/75	-9.2962493374777128327
-71/80	-9.3163139637105759396
-529/600	-9.3357432786685933719
-1051/1200	-9.354527187116782916
-87/100	-9.3726555621816781403
-1037/1200	-9.3901182469090782868
-103/120	-9.4069050558570559402
-341/400	-9.4230057767245157708
-127/150	-9.4384101720155941886
-1009/1200	-9.4531079807401861403
-167/200	-9.4670889201508814983
-199/240	-9.4803426875165895587
-247/300	-9.4928589619331260513
-327/400	-9.5046274061710327937
-487/600	-9.515637668560895669
-967/1200	-9.5258793849164219816
-4/5	-9.5353421804955334459
-953/1200	-9.5440156719997260765
-473/600	-9.5518894696119430848
-313/400	-9.5589531790732015333
-233/300	-9.5651964037982079582
-37/48	-9.5706087470301924407
-153/200	-9.5751798140351846799
-911/1200	-9.5788992143359494977
-113/150	-9.5817565639857928863
-299/400	-9.5837414878824431826
-89/120	-9.5848436221222052284
-883/1200	-9.5850526163945784354
-73/100	-9.5843581364175225337
-869/1200	-9.5827498664135474172
-431/600	-9.5802175116267959324
-57/80	-9.576750800881280658
-53/75	-9.5723394891804277151
-841/1200	-9.5669733603480724079
-139/200	-9.5606422297110430341
-827/1200	-9.5533359468234605109
-41/60	-9.5450443982328725422
-271/400	-9.5357575102883318922
-403/600	-9.5254652519905189405
-799/1200	-9.5141576378839990578
-33/50	-9.5018247309916954684
-157/240	-9.4884566457916481452
-389/600	-9.4740435512361189175
-257/400	-9.4585756738130923535
-191/300	-9.4420433006502111161
-757/1200	-9.4244367826611733609
-5/8	-9.4057465377346083724
-743/1200	-9.3859630539654349901
-46/75	-9.3650768929286954774
-243/400	-9.343078692995845318
-361/600	-9.3199591726934669959
-143/240	-9.2957091341043631077
-59/100	-9.2703194663109711881
-701/1200	-9.2437811488810293793
-347/600	-9.2160852553954085529
-229/400	-9.1872229570180126916
-17/30	-9.1571855261076352576
-673/1200	-9.1259643398716449082
-111/200	-9.0935508840613592729
-659/1200	-9.0599367567089505682
-163/300	-9.0251136719057116053
-43/80	-8.9890734636214952287
-319/600	-8.9518080895651244156
-631/1200	-8.9133096350855541683
-13/25	-8.8735703171135499283
-617/1200	-8.8325824881436305484
-61/120	-8.7903386402560068618
-201/400	-8.7468314091782295889
-149/300	-8.7020535783862427242
-589/1200	-8.6559980832445206391
-97/200	-8.6086580151849489259
-23/48	-8.56002662592409049
-71/150	-8.5100973317184595705
-187/400	-8.4588637176574072317
-277/600	-8.4063195419932024208
-547/1200	-8.3524587405078729248
-9/20	-8.2972754309163504877
-533/1200	-8.2407639173054439587
-263/600	-8.182918694608143642
-173/400	-8.1237344531127389939
-32/75	-8.063206083006210484
-101/240	-8.0013286789513347768
-83/200	-7.9380975446969204247
-491/1200	-7.8735081977205689689
-121/300	-7.8075563739033337418
-159/400	-7.7402380322356257315
-47/120	-7.6715493595536926299
-463/1200	-7.6014867753059736144
-19/50	-7.5300469363486085343
-449/1200	-7.4572267417693559679
-221/600	-7.3830233377391500959
-29/80	-7.3074341223905014968
-107/300	-7.2304567507219218157
-421/1200	-7.1520891395275267807
-69/200	-7.072329472350946255
-407/1200	-6.991176204462643906
-1/3	-6.908628067859722654
-131/400	-6.8246840762872653313
-193/600	-6.7393435302802329397
-379/1200	-6.6526060222249155383
-31/100	-6.5644714414389031322
-73/240	-6.4749399792685159639
-179/600	-6.3840121342026053319
-117/400	-6.2916887170016074855
-43/150	-6.1979708558407042642
-337/1200	-6.1028600014659149742
-11/40	-6.0063579323619145197
-323/1200	-5.9084667599303430399
-79/300	-5.809188933677342246
-103/400	-5.7085272464090233051
-151/600	-5.6064848394335404908
-59/240	-5.5030652077684139064
-6/25	-5.3982722053517134006
-281/1200	-5.2921100502556843305
-137/600	-5.1845833299013640969
-89/400	-5.0756970062727063751
-13/60	-4.9654564211286977071
-253/1200	-4.8538673012119186014
-41/200	-4.7409357634519685164
-239/1200	-4.6266683201621410885
-29/150	-4.5110718842277026998
-3/16	-4.3941537742840939899
-109/600	-4.275921719883340178
-211/1200	-4.1563838666469221145
-17/100	-4.0355487814033257979
-197/1200	-3.9134254573084537066
-19/120	-3.7900233189470466976
-61/400	-3.6653522274132304234
-11/75	-3.5394224853682652268
-169/1200	-3.4122448420735432949
-27/200	-3.2838304983968414899
-31/240	-3.154191111789802748
-37/300	-3.0233388012345832375
-47/400	-2.8912861521575666177
-67/600	-2.7580462213080107389
-127/1200	-2.6236325415994559863
-1/10	-2.4880591269116881992
-113/1200	-2.3513404768510127088
-53/600	-2.2134915814665595338
-33/400	-2.0745279259203031695
-23/300	-1.9344654951084437096
-17/240	-1.7933207782317592625
-13/200	-1.6511107733125027729
-71/1200	-1.507852991655379451
-4/75	-1.3635654622501040525
-19/400	-1.2182667361130002537
-1/24	-1.0719758905650673465
-43/1200	-0.92471253344390243628
-3/100	-0.77649680724682929027
-29/1200	-0.62734939320254795409
-11/600	-0.47729151526858225015
-1/80	-0.32634494405176530427
-1/150	-0.17453200064896633081
-1/1200	-0.021875560405225054222
1/200	0.13160094341357662751
13/1200	0.28587351603641281167
1/60	0.44091759769412523686
9/400	0.59670806022072849861
17/600	0.75321920375202523451
41/1200	0.91042475352458383189
1/25	1.0682978567781671917
11/240	1.2268110797647368756
31/600	1.3859364048671925498
23/400	1.5456452278310420068
19/300	1.7059083551122321668
83/1200	1.8666960013444063311
3/40	2.0279777869288875471
97/1200	2.1897227357507222378
13/150	2.3518992730241522301
37/400	2.5144752232709169585
59/600	2.677417808434820911
5/48	2.8406936461360343033
11/100	3.0042687480686274813
139/1200	3.1681085185448716617
73/600	3.3321777531898702825
51/400	3.4964406377901164436
2/15	3.6608607472996026396
167/1200	3.825401045007139209
29/200	3.9900238818685676134
181/1200	4.1546909960075838017
47/300	4.3193635123889154824
13/80	4.4840019426676250889
101/600	4.6485661852183375711
209/1200	4.8130155253482188364
9/50	4.9773086356975566868
223/1200	5.1414035768318214151
23/120	5.3052577980291078211
79/400	5.4688281382668842457
61/300	5.6320708274119972858
251/1200	5.7949414876179031025
43/200	5.9573951349331176587
53/240	6.1193861811248987713
17/75	6.2808684357221925335
93/400	6.4417951082818953974
143/600	6.6021188108825010053
293/1200	6.7617915608492176626
1/4	6.9207647837146581524
307/1200	7.078989316419218343
157/600	7.2364154107552747325
107/400	7.3929927370593436532
41/150	7.5486703881563563048
67/240	7.7033968835602140662
57/200	7.857120173934797609
349/1200	8.0097876458196111841
89/300	8.1613461266242500224
121/400	8.3117418898958840724
37/120	8.4609206608639552294
377/1200	8.6088276222662877862
8/25	8.7554074204608129934
391/1200	8.9006041718271083453
199/600	9.0443614694619504495
27/80	9.1866223901730770764
103/300	9.327329501775349167
419/1200	9.4664248706934971789
71/200	9.6038500698756281227
433/1200	9.739546187021659962
11/30	9.8734538331308386599
149/400	10.00551315137248004
227/600	10.13566382628406373
461/1200	10.263845093300789748
39/100	10.389995748620689724
19/48	10.514054159409364295
241/600	10.635958274348395809
163/400	10.755645634531461137
31/75	10.873053384712142964
503/1200	10.988118284907409553
17/40	11.10077672236070239
517/1200	11.210964723868538496
131/300	11.318617968474499319
177/400	11.423671800534441043
269/600	11.52606124315672186
109/240	11.625721012021200057
23/50	11.722585529580712834
559/1200	11.816588939648699368
283/600	11.907665122376582825
191/400	11.99574770962447475
29/60	12.080770100728711436
587/1200	12.162665478669675522
99/200	12.241366826643297071
601/1200	12.316806945039566746
38/75	12.388918468831329388
41/80	12.457633885376559212
311/600	12.522885552637247989
629/1200	12.584605717817964908
53/100	12.642726536427071229
643/1200	12.697180091763494401
13/24	12.747898414831884843
219/400	12.794813504688894168
83/150	12.837857349223226127
671/1200	12.876961946372020948
113/200	12.912059325776040024
137/240	12.943081570876020991
173/300	12.969960841452473061
233/400	12.992629396611079091
353/600	13.01101961821576409
713/1200	13.025064034771379802
3/5	13.034695345757841453
727/1200	13.039846446417435822
367/600	13.040450452996899327
247/400	13.036440728445740813
187/300	13.027750908572156188
151/240	13.014314928657750818
127/200	12.996067050532150757
769/1200	12.972941890108445296
97/150	12.944874445380260992
261/400	12.911800124881121241
79/120	12.873654776606595468
797/1200	12.830374717399588222
67/100	12.781896762798960671
811/1200	12.72815825735151535
409/600	12.66909710538720926
11/16	12.604651802257290721
52/75	12.534761466034881572
839/1200	12.459365869677348377
141/200	12.378405473649624251
853/1200	12.291821459007456651
43/60	12.199555760939366021
289/400	12.101551102765905428
437/600	11.99775103039461232
881/1200	11.88809994722884018
37/50	11.772543149528450149
179/240	11.651026862220130571
451/600	11.523498275154895925
303/400	11.389905579810095601
229/300	11.250198006433037539
923/1200	11.104325861623101768
31/40	10.952240566348984384
937/1200	10.793894694397473429
59/75	10.629242011249914456
317/400	10.458237513382275312
479/600	10.280837467984466724
193/240	10.096999453094317712
81/100	9.9066823981413425968
979/1200	9.7098466248951694018
493/600	9.5064538888132277763
331/400	9.2964674207820181636
5/6	9.0798519692460027716
1007/1200	8.8565738427178729811
169/200	8.6266009526636571357
1021/1200	8.3899028567558371678
257/300	8.1464508024873422439
69/80	7.8962177711389825299
521/600	7.6391785220925762937
1049/1200	7.3753096374817088677
22/25	7.1045895671717424812
1063/1200	6.8269986740603716562
107/120	6.5425192796896897264
359/400	6.2511357101603981004
271/300	5.9528343423384511536
1091/1200	5.6476036503440860999
183/200	5.335434252312838881
221/240	5.0163189574177940284
139/150	4.6902528131419586116
373/400	4.3572331527892878099
563/600	4.0172596432225223483
1133/1200	3.6703343328156260415
19/20	3.3164616996082350236
1147/1200	2.955648699649148927
577/600	2.5879048155155083398
387/400	2.2132421049939123567
73/75	1.8316752499093349686
47/48	1.4432216050872994558
197/200	1.0479012474343658959
1189/1200	0.64573702512157841346
299/300	0.23675460685510593253
401/400	-0.17901746878210701014
121/120	-0.60154774393428431487
1217/1200	-1.0308017920393878673
51/50	-1.4667421683757730976
1231/1200	-1.9093283606068250494
619/600	-2.3585167393419074789
83/80	-2.814260508732399507
313/300	-3.2765096571220402403
1259/1200	-3.7452109077712515016
211/200	-4.2203076696755622759
1273/1200	-4.7017399884987156091
16/15	-5.1894444976414993984
429/400	-5.683354369467806705
647/600	-6.1833992667098987996
1301/1200	-6.6895052940753150211
109/100	-7.2015949500783475942
263/240	-7.7195870791194766919
661/600	-8.243396823836641153
443/400	-8.7729355777527032331
167/150	-9.3081109382439514879
1343/1200	-9.8488266598549742122
9/8	-10.394982607985726679
1357/1200	-10.946474712977108592
341/300	-11.50319492462186355
457/400	-12.065031167128109796
689/600	-12.631867294563310917
277/240	-13.203583046806996316
29/25	-13.78005400604104411
1399/1200	-14.361151553806843318
703/600	-14.946742828659157814
471/400	-15.536690684447021129
71/60	-16.130853649252498882
1427/1200	-16.729085885018663957
239/200	-17.331237147898638556
1441/1200	-17.937152749358066592
181/150	-18.54667351806388946
97/80	-19.159635762592807759
731/600	-19.775871234993320849
1469/1200	-20.395207095235745035
123/100	-21.017465876585119396
1483/1200	-21.642465451932415609
149/120	-22.270019001119974407
499/400	-22.899934979297596169
94/75	-23.532017086346216461
1511/1200	-24.166064237406598808
253/200	-24.801870534550976364
61/48	-25.439225239636071133
383/300	-26.077912748376413816
513/400	-26.717712565677378837
773/600	-27.358399282267837417
1553/1200	-27.999742552672816428
13/10	-28.641507074567031852
1567/1200	-29.283452569550642708
787/600	-29.925333765389043987
527/400	-30.566900379758985158
397/300	-31.207897105543763808
319/240	-31.848063597720701653
267/200	-32.487134461884562258
1609/1200	-33.12483924445101578
101/75	-33.760902424584695838
541/400	-34.395043407896826585
163/120	-35.026976521957824056
1637/1200	-35.65641101367069444
137/100	-36.283051048551462664
1651/1200	-36.906595711963267306
829/600	-37.526739012351151876
111/80	-38.143169886524967595
209/150	-38.755572207038178543
1679/1200	-39.363624791710725997
281/200	-39.967001415344464576
1693/1200	-40.565370823680027977
17/12	-41.158396749644316231
569/400	-41.745737931938119091
857/600	-42.327048136013700859
1721/1200	-42.901976177492470405
36/25	-43.470165948073145598
347/240	-44.031256443981093648
871/600	-44.584881797009787327
583/400	-45.13067130820556119
439/300	-45.668249484247081451
1763/1200	-46.197236076571157318
59/40	-46.717246123296720092
1777/1200	-47.227889993998978544
223/150	-47.728773437385924506
597/400	-48.219497631929510754
899/600	-48.699659239503953545
361/240	-49.1688504620837241
151/100	-49.626659101553886329
1819/1200	-50.072668622685511591
913/600	-50.506458219328954793
611/400	-50.927602883877809
23/15	-51.335673480056367404
1847/1200	-51.730236819083411471
309/200	-52.110855739265111607
1861/1200	-52.47708918906977137
467/300	-52.828492313737067279
25/16	-53.164616545474333212
941/600	-53.48500969729231051
1889/1200	-53.789216060532631632
79/50	-54.076776506139125922
1903/1200	-54.347228589724830061
191/120	-54.600106660486352542
639/400	-54.83494197401698024
481/300	-55.051262809069625358
1931/1200	-55.248594588320391876
323/200	-55.426460003183191654
389/240	-55.584379142725460637
122/75	-55.721869626734614719
653/400	-55.838446742984441944
983/600	-55.933623588750152136
1973/1200	-56.006911216620296217
33/20	-56.057818784653224503
1987/1200	-56.085853710925175632
997/600	-56.090521832516474623
667/400	-56.071327568981669316
251/150	-56.027774090348748257
403/240	-55.959363489691859351
337/200	-55.865596960321186528
2029/1200	-55.745974977632840547
509/300	-55.599997485660779151
681/400	-55.427164088371890413
41/24	-55.226974245744450425
2057/1200	-54.998927474669201861
43/25	-54.742523554711292586
2071/1200	-54.457262738770262646
1039/600	-54.142645968674172927
139/80	-53.798175095742828766
523/300	-53.423353106353866085
2099/1200	-53.017684352544235433
351/200	-52.58067478767833995
2113/1200	-52.111832207212755924
53/30	-51.610666494586088548
709/400	-51.076689872261089997
1067/600	-50.509417157944691206
2141/1200	-49.908366026010072073
179/100	-49.273057274143316424
431/240	-48.603015095235567257
1081/600	-47.89776735453991375
723/400	-47.156845872110503587
136/75	-46.379786710539581518
2183/1200	-45.566130468006307048
73/40	-44.715422576649299979
2197/1200	-43.827213606272901527
551/300	-42.901059573395120091
737/400	-41.936522255643153868
1109/600	-40.933169511500246579
89/48	-39.890575605405436933
93/50	-38.808321538205506383
2239/1200	-37.685995382956112606
1123/600	-36.523192626066717144
751/400	-35.319516513781474254
113/60	-34.074578403985743461
2267/1200	-32.787998123325319943
379/200	-31.459404329622844139
2281/1200	-30.08843487957315407
143/75	-28.674737201696580338
153/80	-27.217968674526353878
1151/600	-25.717797010003399748
2309/1200	-24.173900642048825929
193/100	-22.585969120281383727
2323/1200	-20.953703508844075323
233/120	-19.276816790300913794
779/400	-17.555034274561600948
293/150	-15.788094012788578134
2351/1200	-13.975747216237524241
393/200	-12.117758679978922912
473/240	-10.213907211444797194
593/300	-8.2639860637411138187
793/400	-6.2678033736626908239
1193/600	-4.2251826043437007168
2393/1200	-2.1359629924730465789
2	-4.7732314695446860296e-44

==> fMeix_n250.dat <==
-5	0.018912000460924181745
-5993/1200	0.019093164382310360125
-2993/600	0.019275725217276708621
-1993/400	0.019459688402809919141
-1493/300	0.019645059298247645678
-1193/240	0.01983184318284799575
-993/200	0.020020045253318776823
-5951/1200	0.020209670621306013943
-743/150	0.020400724310841250897
-1979/400	0.020593211255747143377
-593/120	0.020787136297000848704
-5923/1200	0.02098250418005471284
-493/100	0.021179319552113751466
-5909/1200	0.021377586959369418093
-2951/600	0.021577310844189148252
-393/80	0.021778495542261164947
-368/75	0.021981145279694026679
-5881/1200	0.022185264170070395494
-979/200	0.022390856211454498621
-5867/1200	0.022597925283352753427
-293/60	0.022806475143627021556
-1951/400	0.023016509425359954267
-2923/600	0.02322803163367188717
-5839/1200	0.0234410451424887387
-243/50	0.023655553191260362883
-233/48	0.023871558881628803106
-2909/600	0.024089065174045889836
-1937/400	0.024308074884339621433
-1451/300	0.024528590680228763427
-5797/1200	0.024750615077785097885
-193/40	0.024974150437842750744
-5783/1200	0.025199198962354021257
-361/75	0.025425762690691134005
-1923/400	0.025653843495893330218
-2881/600	0.0258834430808587115
-1151/240	0.026114562974480245386
-479/100	0.02634720452772533853
-5741/1200	0.026581368909658379737
-2867/600	0.026817057103405651449
-1909/400	0.027054269902062004745
-143/30	0.027293007904538689389
-5713/1200	0.027533271511351726951
-951/200	0.02777506092035021156
-5699/1200	0.028018376122383919382
-1423/300	0.028263216896909604539
-379/80	0.02850958280753535576
-2839/600	0.028757473197502384753
-5671/1200	0.029006887185103613929
-118/25	0.029257823659038427873
-5657/1200	0.029510281273702949696
-113/24	0.02976425844441520021
-1881/400	0.030019753342574494708
-1409/300	0.030276763890754429016
-5629/1200	0.030535287757728803419
-937/200	0.030795322353429830022
-1123/240	0.031056864823837966131
-701/150	0.031319912045802713322
-1867/400	0.031584460621793718955
-2797/600	0.031850506874581514087
-5587/1200	0.032118046841847218935
-93/20	0.032387076270720544343
-5573/1200	0.032657590612245415011
-2783/600	0.032929585015772537655
-1853/400	0.033203054323278234717
-347/75	0.033477993063608861742
-1109/240	0.033754395446650124121
-923/200	0.034032255357420606553
-5531/1200	0.034311566350088826265
-1381/300	0.034592321641913118819
-1839/400	0.034874514107103663169
-551/120	0.035158136270605950583
-5503/1200	0.035443180301804999977
-229/50	0.035729638008149620364
-5489/1200	0.036017500828696019177
-2741/600	0.036306759827570053544
-73/16	0.036597405687347419824
-1367/300	0.036889428702351075189
-5461/1200	0.037182818771865183442
-909/200	0.037477565393264875911
-5447/1200	0.037773657655061116857
-68/15	0.038071084229859961643
-1811/400	0.038369833367235494736
-2713/600	0.038669892886515733563
-5419/1200	0.038971250169480783328
-451/100	0.039273892152972527009
-1081/240	0.039577805321415134034
-2699/600	0.039882975699245670516
-1797/400	0.040189388843254093371
-673/150	0.040497029834831910259
-5377/1200	0.040805883272128786989
-179/40	0.041115933262116383827
-5363/1200	0.041427163412558702128
-1339/300	0.041739556823888222732
-1783/400	0.042053096080987117786
-2671/600	0.042367763244872817965
-1067/240	0.042683539844287217492
-111/25	0.04300040686718879996
-5321/1200	0.043318344752146968669
-2657/600	0.043637333379637866045
-1769/400	0.043957352063240967693
-53/12	0.044278379540735737806
-5293/1200	0.044600393965097633916
-881/200	0.044923372895392750405
-5279/1200	0.045247293287570391832
-659/150	0.045572131485152868816
-351/80	0.045897863209821811183
-2629/600	0.046224463551900295104
-5251/1200	0.046551906960730083238
-437/100	0.046880167234943279242
-5237/1200	0.047209217512627700649
-523/120	0.047539030261385276796
-1741/400	0.047869577268282781492
-326/75	0.048200829629694213148
-5209/1200	0.048532757741034138457
-867/200	0.048865331286381319144
-1039/240	0.049198519227991945016
-1297/300	0.049532289795701800397
-1727/400	0.049866610476216695107
-2587/600	0.050201448002290495419
-5167/1200	0.0505367683417900949
-43/10	0.050872536686646669735
-5153/1200	0.051208717441692568032
-2573/600	0.051545274213383187716
-1713/400	0.051882169798403202966
-1283/300	0.052219366172156504704
-205/48	0.052556824477139226437
-853/200	0.052894505011195232767
-5111/1200	0.053232367215653454144
-319/75	0.053570369663346457934
-1699/400	0.053908470046509652605
-509/120	0.054246625164560528824
-5083/1200	0.054584790911757348489
-423/100	0.05492292226473670022
-5069/1200	0.055260973269929347567
-2531/600	0.055598897030853804234
-337/80	0.055936645695287078859
-631/150	0.05627417044231204049
-5041/1200	0.056611421469240864678
-839/200	0.056948347978414029259
-5027/1200	0.057284898163874338254
-251/60	0.057621019197915462023
-1671/400	0.057956657217504491775
-2503/600	0.0582917573105780168
-4999/1200	0.058626263502211243376
-104/25	0.058960118740659685172
-997/240	0.059293264883272966175
-2489/600	0.059625642682280288655
-1657/400	0.059957191770447130522
-1241/300	0.060287850646602748581
-4957/1200	0.060617556661038076659
-33/8	0.060946246000773620404
-4943/1200	0.0612738536746969637
-617/150	0.061600313498569515149
-1643/400	0.061925558079902136895
-2461/600	0.062249518802699312289
-983/240	0.062572125812071523414
-409/100	0.062893307998715524452
-4901/1200	0.063212992983262212105
-2447/600	0.063531107100491809992
-1629/400	0.063847575383416099936
-61/15	0.064162321547227449508
-4873/1200	0.064475267973114401967
-811/200	0.064786335691943611955
-4859/1200	0.065095444367807927903
-1213/300	0.065402512281440440072
-323/80	0.065707456313494331607
-2419/600	0.066010191927688388746
-4831/1200	0.066310633153818045623
-201/50	0.066608692570631858704
-4817/1200	0.066904281288573326043
-481/120	0.067197308932387987022
-1601/400	0.067487683623595759241
-1199/300	0.067775311962828490597
-4789/1200	0.06806009901203272649
-797/200	0.068341948276537714373
-191/48	0.068620761686988690666
-298/75	0.068896439581145518274
-1587/400	0.069168880685546766695
-2377/600	0.069437982097039350855
-4747/1200	0.06970363926417386953
-79/20	0.069965745968465809336
-4733/1200	0.070224194305522805961
-2363/600	0.070478874666038180445
-1573/400	0.070729675716650995007
-589/150	0.070976484380672900056
-941/240	0.071219185818682071752
-783/200	0.071457663408984567672
-4691/1200	0.071691798727943456892
-1171/300	0.071921471530176110061
-1559/400	0.072146559728620064867
-467/120	0.072366939374467912647
-4663/1200	0.07258248463697168282
-97/25	0.072793067783117233264
-4649/1200	0.072998559157169186805
-2321/600	0.073198827160086986592
-309/80	0.073393738228812676278
-1157/300	0.073583156815431044688
-4621/1200	0.073766945366202809017
-769/200	0.073944964300471545479
-4607/1200	0.074117071989445111887
-23/6	0.074283124734852342772
-1531/400	0.074442976747475834358
-2293/600	0.07459648012556167407
-4579/1200	0.074743484833107007244
-381/100	0.074883838678026372251
-913/240	0.075017387290197774532
-2279/600	0.07514397409938950984
-1517/400	0.075263440313068787548
-284/75	0.075375624894093245998
-4537/1200	0.075480364538286493676
-151/40	0.075577493651898852487
-4523/1200	0.075666844328954522511
-1129/300	0.075748246328486431436
-1503/400	0.075821527051660076347
-2251/600	0.075886511518787710713
-899/240	0.075943022346234275239
-187/50	0.075990879723216517846
-4481/1200	0.076029901388496795231
-2237/600	0.076059902606973096435
-1489/400	0.07608069614616687751
-223/60	0.076092092252610345728
-4453/1200	0.076093898628134881879
-741/200	0.076085920406062340043
-4439/1200	0.076067960127301015733
-277/75	0.076039817716348125646
-59/16	0.076001290457200695237
-2209/600	0.075952172969176804159
-4411/1200	0.075892257182649194106
-367/100	0.075821332314693298908
-4397/1200	0.075739184844651812771
-439/120	0.075645598489617969368
-1461/400	0.0755403541798397621
-547/150	0.075423230034047394186
-4369/1200	0.075294001334706306427
-727/200	0.075152440503198190407
-871/240	0.074998317074932455624
-1087/300	0.074831397674390680603
-1447/400	0.074651445990106640325
-2167/600	0.074458222749584565492
-4327/1200	0.074251485694158353054
-18/5	0.074030989553794512213
-4313/1200	0.073796486021841695676
-2153/600	0.073547723729729732358
-1433/400	0.073284448221621144931
-1073/300	0.073006401929018203706
-857/240	0.072713324145328637221
-713/200	0.072404951000393189626
-4271/1200	0.072081015434978285567
-533/150	0.071741247175237134658
-1419/400	0.071385372707142679919
-85/24	0.071013115250895867701
-4243/1200	0.070624194735312790551
-353/100	0.070218327772194329375
-4229/1200	0.069795227630681996907
-2111/600	0.06935460421160376109
-281/80	0.068896164021813704405
-263/75	0.068419610148529453485
-4201/1200	0.067924642233671392553
-699/200	0.067410956448207754244
-4187/1200	0.066878245466509762357
-209/60	0.066326198440721082834
-1391/400	0.065754500975145922033
-2083/600	0.065162835100660194876
-4159/1200	0.064550879249150269969
-173/50	0.063918308227983884114
-829/240	0.063264793194517904888
-2069/600	0.062590001630647707109
-1377/400	0.061893597317403016985
-1031/300	0.061175240309595166722
-4117/1200	0.060434586910520792112
-137/40	0.059671289646727096346
-4103/1200	0.058884997242843894905
-256/75	0.058075354596487748815
-1363/400	0.05724200275324358698
-2041/600	0.056384578881729312541
-163/48	0.055502716248748983383
-339/100	0.054596044194540252945
-4061/1200	0.053664188108121854458
-2027/600	0.052706769402747009529
-1349/400	0.051723405491468740725
-101/30	0.050713709762823167413
-4033/1200	0.049677291556636964583
-671/200	0.048613756139965265757
-4019/1200	0.047522704683166393326
-1003/300	0.046403734236119902794
-267/80	0.045256437704594531373
-1999/600	0.044080403826772746263
-3991/1200	0.042875217149938693682
-83/25	0.041640458007336456285
-3977/1200	0.040375702495205634099
-397/120	0.039080522450001372375
-1321/400	0.037754485425806068942
-989/300	0.036397154671940103649
-3949/1200	0.035008089110779043325
-657/200	0.033586843315784887353
-787/240	0.032132967489759031505
-491/150	0.030646007443324740965
-1307/400	0.029125504573647037667
-1957/600	0.027570995843398021993
-3907/1200	0.025982013759975764674
-13/4	0.024358086354985021269
-3893/1200	0.022698737163988138969
-1943/600	0.021003485206534643562
-1293/400	0.019271844966478113336
-242/75	0.017503326372589066333
-773/240	0.015697434779472707765
-643/200	0.013853670948800505604
-3851/1200	0.011971531030864684196
-961/300	0.010050506546464848409
-1279/400	0.0080900843691360741158
-383/120	0.0060897467077279248566
-3823/1200	0.0040489710893439792496
-159/50	0.0019672303426515790922
-3809/1200	-0.00015600741842836582411
-1901/600	-0.0023212788106415534598
-253/80	-0.0045291251969203557527
-947/300	-0.0067800927014935572639
-3781/1200	-0.0090747322245754195965
-629/200	-0.01141359945662359575
-3767/1200	-0.013797254892155288812
-47/15	-0.016226263843110919042
-1251/400	-0.018701196451754432533
-1873/600	-0.021222627703099253208
-3739/1200	-0.023791137436848747973
-311/100	-0.026407310358839942424
-149/48	-0.029071736051979091576
-1859/600	-0.031785008986657576721
-1237/400	-0.034547728530636465682
-463/150	-0.037360498958387939508
-3697/1200	-0.040223929459881653978
-123/40	-0.043138634148803969274
-3683/1200	-0.046105232070197845785
-919/300	-0.049124347207511068247
-1223/400	-0.052196608489040324408
-1831/600	-0.055322649793758528033
-731/240	-0.058503109956512639447
-76/25	-0.061738632772579099978
-3641/1200	-0.065029867001563859516
-1817/600	-0.068377466370633839193
-1209/400	-0.071782089577066533649
-181/60	-0.07524440029010431983
-3613/1200	-0.078765067152099901465
-601/200	-0.082344763778939180622
-3599/1200	-0.085984168759727709835
-449/150	-0.089683965655726740389
-239/80	-0.093444842998524744473
-1789/600	-0.097267494287430150987
-3571/1200	-0.101152617986070897
-297/100	-0.10510091751818625912
-3557/1200	-0.10911310126259629139
-71/24	-0.11318988254733405895
-1181/400	-0.11733197964292571937
-221/75	-0.12154011575480336649
-3529/1200	-0.125815019014835415
-587/200	-0.13015742247195916723
-703/240	-0.13456806408190006775
-877/300	-0.1390476866959620154
-1167/400	-0.14359703804887296706
-1747/600	-0.14821687074566993256
-3487/1200	-0.15290794224760732568
-29/10	-0.15767101485707250223
-3473/1200	-0.16250685570149218292
-1733/600	-0.1674162367162133259
-1153/400	-0.17239993462634188196
-863/300	-0.17745873092752273363
-689/240	-0.18259341186564398928
-573/200	-0.18780476841544867291
-3431/1200	-0.19309359625803672179
-214/75	-0.19846069575724007559
-1139/400	-0.20390687193485351364
-341/120	-0.20943293444470377064
-3403/1200	-0.21503969754553933585
-283/100	-0.22072798007272321693
-3389/1200	-0.22649860540871082611
-1691/600	-0.232352401452295025
-45/16	-0.23829020058660024357
-421/150	-0.24431283964580746929
-3361/1200	-0.25042115988059178496
-559/200	-0.2566160069222540166
-3347/1200	-0.2628982307455279381
-167/60	-0.26926868563004436548
-1111/400	-0.27572823012043336161
-1663/600	-0.28227772698504566186
-3319/1200	-0.28891804317327432242
-69/25	-0.29565004977145748605
-661/240	-0.30247462195734305471
-1649/600	-0.30939263895309595564
-1097/400	-0.31640498397682858553
-821/300	-0.32351254419263491861
-3277/1200	-0.33071621065910866694
-109/40	-0.33801687827632578605
-3263/1200	-0.34541544573127152623
-407/150	-0.35291281544169213921
-1083/400	-0.3605098934983512613
-1621/600	-0.36820758960567090876
-647/240	-0.37600681702073693706
-269/100	-0.38390849249064873552
-3221/1200	-0.39191353618819285015
-1607/600	-0.40002287164582015221
-1069/400	-0.40823742568790609735
-8/3	-0.41655812836127355008
-3193/1200	-0.42498591286395758183
-531/200	-0.43352171547219158663
-3179/1200	-0.44216647546559399775
-793/300	-0.45092113505053483123
-211/80	-0.45978663928166122753
-1579/600	-0.46876393598156111194
-3151/1200	-0.47785397565854404665
-131/50	-0.48705771142251830319
-3137/1200	-0.49637609889894314389
-313/120	-0.50581009614083526396
-1041/400	-0.51536066353880831292
-779/300	-0.52502876372912438521
-3109/1200	-0.53481536149973634432
-517/200	-0.54472142369429982404
-619/240	-0.55474791911413373336
-193/75	-0.5648958184181080789
-1027/400	-0.57516609402043791033
-1537/600	-0.58555971998636219041
-3067/1200	-0.59607767192568639191
-51/20	-0.60672092688416762871
-3053/1200	-0.61749046323272113864
-1523/600	-0.62838726055442695012
-1013/400	-0.63941229952931558456
-379/150	-0.65056656181691167118
-121/48	-0.66185102993651438064
-503/200	-0.67326668714519361933
-3011/1200	-0.68481451731348096613
-751/300	-0.69649550479873437988
-999/400	-0.70831063431615575682
-299/120	-0.72026089080744047469
-2983/1200	-0.73234725930703812294
-62/25	-0.74457072480600368729
-2969/1200	-0.7569322721134185317
-1481/600	-0.76943288571536060174
-197/80	-0.78207354963140336046
-737/300	-0.79485524726862306113
-2941/1200	-0.80777896127309406155
-489/200	-0.82084567337885199065
-2927/1200	-0.83405636425430469162
-73/30	-0.84741201334607098562
-971/400	-0.86091359872022742713
-1453/600	-0.87456209690094335577
-2899/1200	-0.88835848270648469094
-241/100	-0.90230372908256706353
-577/240	-0.91639880693303903519
-1439/600	-0.93064468494787631895
-957/400	-0.9450423294284680858
-179/75	-0.959592704110176621
-2857/1200	-0.97429676998215178026
-19/8	-0.98915548510438189127
-2843/1200	-1.0041698044219629482
-709/300	-1.0193406795765681592
-943/400	-1.0346690587151001252
-1411/600	-1.0501558862955081582
-563/240	-1.0658021028897534822
-117/50	-1.0816086449839053092
-2801/1200	-1.0975764447753510312
-1397/600	-1.1137064299671040418
-929/400	-1.1299995235591929644
-139/60	-1.1464566436371163553
-2773/1200	-1.163078703157347235
-461/200	-1.1798666097298721067
-2759/1200	-1.1968212653977494317
-172/75	-1.2139435664136728505
-183/80	-1.2312344030135247727
-1369/600	-1.2486946591869062987
-2731/1200	-1.2663252124446297878
-227/100	-1.2841269335831607504
-2717/1200	-1.3021006864459961152
-271/120	-1.3202473276819663043
-901/400	-1.3385677065004489462
-337/150	-1.3570626644234824594
-2689/1200	-1.3757330350347681592
-447/200	-1.3945796437255499654
-107/48	-1.4136033074373612306
-667/300	-1.4328048344016286586
-887/400	-1.4521850238761237454
-1327/600	-1.4717446658782526508
-2647/1200	-1.4914845409151758949
-11/5	-1.5114054197107497729
-2633/1200	-1.531508062929281893
-1313/600	-1.5517932208960937662
-873/400	-1.5722616333148839128
-653/300	-1.5929140289818854996
-521/240	-1.613751125496813085
-433/200	-1.634773628970593622
-2591/1200	-1.6559822337298774599
-323/150	-1.6773776220183256857
-859/400	-1.6989604636946707611
-257/120	-1.7207314159275480404
-2563/1200	-1.7426911228870963978
-213/100	-1.7648402154333268459
-2549/1200	-1.787179310801258702
-1271/600	-1.809709012282823539
-169/80	-1.8324299089055378597
-158/75	-1.8553425751079461461
-2521/1200	-1.8784475704118366605
-419/200	-1.9017454390912331225
-2507/1200	-1.9252367098381661399
-25/12	-1.9489218954252290448
-831/400	-1.9728014923649235759
-1243/600	-1.9968759805658016478
-2479/1200	-2.0211458229854102691
-103/50	-2.0456114652800475042
-493/240	-2.0702733354513382223
-1229/600	-2.0951318434896392448
-817/400	-2.1201873810142843816
-611/300	-2.145440320910680745
-2437/1200	-2.1708910169642686435
-81/40	-2.1965398034913582892
-2423/1200	-2.2223869949668574955
-151/75	-2.2484328856489055087
-803/400	-2.2746777492004290939
-1201/600	-2.301121838307637994
-479/240	-2.3277653842954778927
-199/100	-2.3546085967400600433
-2381/1200	-2.3816516630780877735
-1187/600	-2.4088947482133011398
-789/400	-2.4363379941199620886
-59/30	-2.4639815194434035809
-2353/1200	-2.4918254190976672529
-391/200	-2.5198697638602553232
-2339/1200	-2.5481145999640236066
-583/300	-2.576559948686243668
-31/16	-2.6052058059348633369
-1159/600	-2.6340521418319960102
-2311/1200	-2.6630989002946703968
-48/25	-2.6923459986128735987
-2297/1200	-2.7217933270249216881
-229/120	-2.7514407482901932155
-761/400	-2.7812880972592623869
-569/300	-2.8113351804414699622
-2269/1200	-2.8415817755699712625
-377/200	-2.8720276311643020316
-451/240	-2.902672466090504265
-281/150	-2.9335159691188555171
-747/400	-2.964557798479246604
-1117/600	-2.9957975814142540508
-2227/1200	-3.0272349137299550826
-37/20	-3.0588693593445344218
-2213/1200	-3.0907004498347336473
-1103/600	-3.1227276839801953716
-733/400	-3.1549505273057560203
-137/75	-3.1873684116217425423
-437/240	-3.2199807345623299414
-363/200	-3.2527868591220181038
-2171/1200	-3.2857861131902879985
-541/300	-3.3189777890844989467
-719/400	-3.3523611430810902988
-43/24	-3.385935394945152517
-2143/1200	-3.4196997274584343387
-89/50	-3.4536532859458543971
-2129/1200	-3.4877951778005873887
-1061/600	-3.5221244720077966186
-141/80	-3.556640198667086505
-527/300	-3.5913413485137504039
-2101/1200	-3.6262268724388909051
-349/200	-3.6612956810084915658
-2087/1200	-3.6965466439815208774
-26/15	-3.7319785898271511157
-691/400	-3.7675903052411765883
-1033/600	-3.8033805346617176884
-2059/1200	-3.8393479797842990638
-171/100	-3.8754912990763921412
-409/240	-3.9118091072915141865
-1019/600	-3.9482999749829780448
-677/400	-3.9849624280173886858
-253/150	-4.0217949470879846769
-2017/1200	-4.0587959672279247238
-67/40	-4.0959638773236214544
-2003/1200	-4.133297019628226672
-499/300	-4.1707936892753743756
-663/400	-4.2084521337932899303
-991/600	-4.246270552619375878
-79/48	-4.284247096615386999
-41/25	-4.3223798675833093728
-1961/1200	-4.3606669177820603437
-977/600	-4.399106249445128467
-649/400	-4.4376958142992747003
-97/60	-4.4764335130844183086
-1933/1200	-4.5153171950748331722
-321/200	-4.5543446576017824199
-1919/1200	-4.5935136455777215645
-239/150	-4.6328218510222025796
-127/80	-4.6722669125896136406
-949/600	-4.7118464150988915452
-1891/1200	-4.7515578890653461413
-157/100	-4.7913988102347384103
-1877/1200	-4.8313665991197561924
-187/120	-4.8714586205390338909
-621/400	-4.911672183158864855
-116/75	-4.9520045390377575155
-1849/1200	-4.9924528831739887378
-307/200	-5.0330143530563102526
-367/240	-5.0736860282179664413
-457/300	-5.1144649297941841682
-607/400	-5.1553480200832977919
-907/600	-5.196332202111674924
-1807/1200	-5.237414319202610962
-3/2	-5.2785911545493628812
-1793/1200	-5.3198594307924952434
-893/600	-5.361215809601713859
-593/400	-5.4026568912623650249
-443/300	-5.444179214266780758
-353/240	-5.4857792549106529422
-293/200	-5.5274534268946218168
-1751/1200	-5.5691980809312667466
-109/75	-5.6110095043576897335
-579/400	-5.6528839207538846503
-173/120	-5.6948174895670877099
-1723/1200	-5.7368063057423072077
-143/100	-5.7788463993592331129
-1709/1200	-5.8209337352757296194
-851/600	-5.8630642127781163031
-113/80	-5.9052336652384460727
-211/150	-5.9474378597789906365
-1681/1200	-5.9896724969441467506
-279/200	-6.0319332103799790444
-1667/1200	-6.0742155665216177595
-83/60	-6.1165150642887322677
-551/400	-6.1588271347893037617
-823/600	-6.2011471410319230381
-1639/1200	-6.2434703776468418123
-34/25	-6.2857920706160085145
-65/48	-6.3281073770123220278
-809/600	-6.370411384748339325
-537/400	-6.4126991123346754533
-401/300	-6.4549655086483367974
-1597/1200	-6.4972054527112310209
-53/40	-6.5394137534790995511
-1583/1200	-6.5815851496411209138
-197/150	-6.6237143094304356653
-523/400	-6.6657958304458460878
-781/600	-6.7078242394849462196
-311/240	-6.7497939923889401843
-129/100	-6.7916994738994091536
-1541/1200	-6.8335349975272896347
-767/600	-6.8752948054343281102
-509/400	-6.916973068327279371
-19/15	-6.9585638853651181803
-1513/1200	-7.0000612840795361759
-251/200	-7.0414592203089981682
-1499/1200	-7.0827515781466342128
-373/300	-7.1239321699022460347
-99/80	-7.1649947360787085516
-739/600	-7.2059329453630493844
-1471/1200	-7.2467403946324913546
-61/50	-7.2874106089757450519
-1457/1200	-7.3279370417298405993
-29/24	-7.3683130745327897619
-481/400	-7.408532017392371525
-359/300	-7.4485871087713362082
-1429/1200	-7.4884715156893250921
-237/200	-7.5281783338418043987
-283/240	-7.5677005877363142942
-88/75	-7.6070312308463353672
-467/400	-7.6461631457830767764
-697/600	-7.6850891444854919598
-1387/1200	-7.7238019684288294446
-23/20	-7.7622942888520279018
-1373/1200	-7.8005587070042661415
-683/600	-7.8385877544109802448
-453/400	-7.8763738931596614801
-169/150	-7.9139095162057500444
-269/240	-7.9511869476989410091
-223/200	-7.9881984433302201338
-1331/1200	-8.024936190699948429
-331/300	-8.0613923097073155161
-439/400	-8.097558852961482926
-131/120	-8.1334278062147395156
-1303/1200	-8.1689910888179921495
-27/25	-8.2042405541989156919
-1289/1200	-8.2391679903630871877
-641/600	-8.2737651204184298687
-17/16	-8.308023603123293306
-317/300	-8.3419350334584966436
-1261/1200	-8.3754909432236623756
-209/200	-8.4086828016581685892
-1247/1200	-8.4415020160870479653
-31/30	-8.4739399325921621193
-411/400	-8.5059878367089800709
-613/600	-8.5376369541492897481
-1219/1200	-8.5688784515501714614
-101/100	-8.5997034372495622217
-241/240	-8.6301029620887396195
-599/600	-8.6600680202420537349
-397/400	-8.6895895500742351989
-74/75	-8.7186584350256070804
-1177/1200	-8.7472655045255277245
-39/40	-8.7754015349343910167
-1163/1200	-8.8030572505145097885
-289/300	-8.8302233244302072147
-383/400	-8.8568903797774400771
-571/600	-8.8830489906432766778
-227/240	-8.9086896831955509861
-47/50	-8.9338029368030132779
-1121/1200	-8.9583791851862960902
-557/600	-8.9824088176000127488
-369/400	-9.0058821800463040442
-11/12	-9.0287895765201468162
-1093/1200	-9.05112127028673627
-181/200	-9.0728674851912517723
-1079/1200	-9.0940184070013136723
-67/75	-9.1145641847824363509
-71/80	-9.1344949323067802228
-529/600	-9.1538007294955027955
-1051/1200	-9.1724716238950061263
-87/100	-9.1904976321873751103
-1037/1200	-9.2078687417352979743
-103/120	-9.2245749121617571455
-341/400	-9.2406060769647753021
-127/150	-9.2559521451674978985
-1009/1200	-9.2706030030038897806
-167/200	-9.2845485156403196755
-199/240	-9.2977785289333023395
-247/300	-9.3102828712236639842
-327/400	-9.3220513551673922699
-487/600	-9.3330737796034276517
-967/1200	-9.3433399314586481865
-4/5	-9.3528395876902950581
-953/1200	-9.361562517266081045
-473/600	-9.3694984831822189434
-313/400	-9.3766372445196015627
-233/300	-9.3829685585383593267
-37/48	-9.3884821828110157423
-153/200	-9.393167877394455036
-911/1200	-9.3970154070409100963
-113/150	-9.4000145434481725121
-299/400	-9.4021550675492199366
-89/120	-9.4034267718414492551
-883/1200	-9.4038194627556970711
-73/100	-9.4033229630652218593
-869/1200	-9.4019271143348147531
-431/600	-9.3996217794101983482
-57/80	-9.3963968449478650929
-53/75	-9.392242223985498816
-841/1200	-9.387147858553114699
-139/200	-9.3811037223250445315
-827/1200	-9.3740998233128853977
-41/60	-9.3661262065995210231
-271/400	-9.3571729571143158573
-403/600	-9.347230202449572589
-799/1200	-9.3362881157183341686
-33/50	-9.3243369184536015553
-157/240	-9.3113668835490283136
-389/600	-9.2973683382411428371
-257/400	-9.282331667133138397
-191/300	-9.2662473152602603776
-757/1200	-9.249105791196808976
-5/8	-9.2308976702047643107
-743/1200	-9.2116135974240292877
-46/75	-9.191244291104273729
-243/400	-9.1697805458783511588
-361/600	-9.1472132360772472716
-143/240	-9.1235333190865064747
-59/100	-9.0987318387440699981
-701/1200	-9.0727999287794458937
-347/600	-9.0457288162941178109
-229/400	-9.0175098252830857198
-17/30	-8.9881343801974177717
-673/1200	-8.95759400954767822
-111/200	-8.9258803495480817855
-659/1200	-8.892985147801210027
-163/300	-8.8589002670231101739
-43/80	-8.8236176888085814886
-319/600	-8.7871295174364385516
-631/1200	-8.749427983714524899
-13/25	-8.71050544886423419
-617/1200	-8.6703544084442795391
-61/120	-8.6289674963134348099
-201/400	-8.5863374886319545382
-149/300	-8.5424573079013617262
-589/1200	-8.4973200270422750231
-97/200	-8.450918873509928791
-23/48	-8.403247233447021228
-71/150	-8.3542986558735071019
-187/400	-8.3040668569129327211
-277/600	-8.2525457240548915436
-547/1200	-8.1997293204531592923
-9/20	-8.1456118892590476083
-533/1200	-8.0901878579894951339
-263/600	-8.0334518429293944642
-173/400	-7.9753986535676326549
-32/75	-7.9160232970663019077
-101/240	-7.8553209827625156839
-83/200	-7.7932871267022438158
-491/1200	-7.729917356205558199
-121/300	-7.6652075144626583469
-159/400	-7.5991536651600234855
-47/120	-7.5317520971360149469
-463/1200	-7.4629993290652293975
-19/50	-7.3928921141708799015
-449/1200	-7.3214274449644579776
-221/600	-7.2486025580119056583
-29/80	-7.1744149387255021006
-107/300	-7.0988623261806445357
-421/1200	-7.0219427179566782716
-69/200	-6.9436543750009050896
-407/1200	-6.8639958265148736941
-1/3	-6.7829658748620298956
-131/400	-6.7005636004957779193
-193/600	-6.6167883669069776509
-379/1200	-6.5316398255898757487
-31/100	-6.4451179210254413695
-73/240	-6.3572228956810497853
-179/600	-6.2679552950254293984
-117/400	-6.1773159725577596066
-43/150	-6.0853060948497786226
-337/1200	-5.9919271465997317225
-11/40	-5.8971809356969614802
-323/1200	-5.8010695982959123497
-79/300	-5.7035956038982924869
-103/400	-5.6047617604421059495
-151/600	-5.5045712193962383989
-59/240	-5.4030274808592491414
-6/25	-5.3001343986609917915
-281/1200	-5.1958961854656550351
-137/600	-5.0903174178747838979
-89/400	-4.9834030415288106096
-13/60	-4.8751583762055925856
-253/1200	-4.7655891209144232387
-41/200	-4.654701358983949286
-239/1200	-4.542501563142395935
-29/150	-4.4289966005884688229
-3/16	-4.3141937380512688531
-109/600	-4.1981006468375231216
-211/1200	-4.080725407864401968
-17/100	-3.9620765166761588199
-197/1200	-3.8421628884427959333
-19/120	-3.7209938629389253793
-61/400	-3.5985792095009606792
-11/75	-3.4749291319607403741
-169/1200	-3.3500542735536505183
-27/200	-3.2239657217992786316
-31/240	-3.09667501335259703
-37/300	-2.9681941388236386924
-47/400	-2.83853554756359392
-67/600	-2.7077121524152210072
-127/1200	-2.5757373344254289879
-1/10	-2.4426249475178552454
-113/1200	-2.3083893231232253994
-53/600	-2.1730452747652474066
-33/400	-2.036608102599756255
-23/300	-1.8990935979047899921
-17/240	-1.7605180475192421296
-13/200	-1.6208982382276997073
-71/1200	-1.4802514610890404988
-4/75	-1.3385955157063270054
-19/400	-1.1959487144354990312
-1/24	-1.0523298865303307608
-43/1200	-0.90775838222108240099
-3/100	-0.76225407672424059331
-29/1200	-0.61583737418070598195
-11/600	-0.46852921151975053708
-1/80	-0.32035106224603150163
-1/150	-0.17132494014691316469
-1/1200	-0.02147340291731208022
1/200	0.12918044430075414097
13/1200	0.28061294546676971898
1/60	0.43279989028136578297
9/400	0.58571651091993326874
17/600	0.73933747886316422911
41/1200	0.89363690182751694399
1/25	1.0485883207986348245
11/240	1.2041647071707835103
31/600	1.3603384599954047424
23/400	1.5170814033419195452
19/300	1.6743647837739469384
83/1200	1.8321592679441378276
3/40	1.990434940310856846
97/1200	2.1491613009799777456
13/150	2.3083072636750904247
37/400	2.4678411538394498281
59/600	2.6277307068730287298
5/48	2.7879430665080678034
11/100	2.9484447833265473642
139/1200	3.109201813423035725
73/600	3.2701795172163992111
51/400	3.4313426584138885137
2/15	3.5926554031311452036
167/1200	3.7540813191717008502
29/200	3.9155833754695692806
181/1200	4.0771239416985600393
47/300	4.2386647880519680516
13/80	4.4001670851963208277
101/600	4.561591404402890246
209/1200	4.7228977178607009989
9/50	4.8840453991747921477
223/1200	5.0449932240535118885
23/120	5.2056993711886485521
79/400	5.3661214233322230275
61/300	5.5262163685737891729
251/1200	5.6859406018221093469
43/200	5.8452499264950919153
53/240	6.00409955642189645
17/75	6.162444117961130297
93/400	6.3202376523390772309
143/600	6.4774336182119149997
293/1200	6.6339848944558936673
1/4	6.789843783189460754
307/1200	6.944962013031332229
157/600	7.0992907425985203848
107/400	7.2527805642483405048
41/150	7.4053815080684279749
67/240	7.5570430461188060725
57/200	7.7077140969300520438
349/1200	7.8573430302616152345
89/300	8.0058776721243459306
121/400	8.1532653100712971581
37/120	8.2994526987608639613
377/1200	8.4443860657963255818
8/25	8.5880111178458554739
391/1200	8.7302730470470621664
199/600	8.8711165377001205995
27/80	9.0104857732535486769
103/300	9.1483244435866773521
419/1200	9.2845757525928545756
71/200	9.4191824260674138273
433/1200	9.5520867199044267153
11/30	9.6832304286062461955
149/400	9.8125548941098323238
227/600	9.9400010149338360529
461/1200	10.065509255650398393
39/100	10.189019656685602238
19/48	10.310471844452492254
241/600	10.429805041820554443
163/400	10.546958078925521234
31/75	10.66186940432334023
503/1200	10.774477096492114961
17/40	10.884718875685794212
517/1200	10.992532116143352507
131/300	11.097853858657168307
177/400	11.200620823504268195
269/600	11.300769423744064843
109/240	11.398235778886173787
23/50	11.492955728931849016
559/1200	11.584864848792529918
283/600	11.673898463088942366
191/400	11.759991661334144477
29/60	11.843079313503852875
587/1200	11.923096085997328067
99/200	11.999976457992037761
601/1200	12.07365473819525457
38/75	12.144065081995679548
41/80	12.211141509018115258
311/600	12.27481792108414169
629/1200	12.335028120581675106
53/100	12.391705829246213893
643/1200	12.444784707356496651
13/24	12.494198373347215964
219/400	12.539880423841346599
83/150	12.581764454104559218
671/1200	12.619784078924099968
113/200	12.653872953914422534
137/240	12.683964797251762374
173/300	12.709993411839742825
233/400	12.731892707907999536
353/600	12.749596726045703218
713/1200	12.763039660671751005
3/5	12.772155883943283603
727/1200	12.776879970104069053
367/600	12.777146720274174084
247/400	12.772891187682220779
187/300	12.764048703341399542
151/240	12.750554902170279101
127/200	12.732345749559320432
769/1200	12.709357568383864074
97/150	12.681527066464219235
261/400	12.648791364473338313
79/120	12.611088024292412003
797/1200	12.568355077814567908
67/100	12.520531056196699543
811/1200	12.467555019559292752
409/600	12.40936658713395282
11/16	12.345905967858167914
52/75	12.277113991416672889
839/1200	12.202932139728601928
141/200	12.12330257887943891
853/1200	12.038168191496590752
43/60	11.947472609567221267
289/400	11.851160247696791261
437/600	11.74917633680655461
881/1200	11.641466958268059922
37/50	11.527979078472503029
179/240	11.408660583832566975
451/600	11.283460316214173315
303/400	11.152328108795351391
229/300	11.015214822349210793
923/1200	10.872072381947776433
31/40	10.722853814083215449
937/1200	10.567513284202750637
59/75	10.406006134653316114
317/400	10.238288923031767503
479/600	10.064319460936211086
193/240	9.8840568531137640283
81/100	9.6974615369998009388
979/1200	9.5044953226434807261
493/600	9.3051214330140818297
331/400	9.0993045446824035369
5/6	8.8870108288712161516
1007/1200	8.668207992868463293
169/200	8.4428653217966355444
1021/1200	8.210953720731446042
257/300	7.9724457571626453823
69/80	7.7273157037895154363
521/600	7.4755395816432792793
1049/1200	7.217095203528357481
22/25	6.9519622177740894542
1063/1200	6.680122152288222427
107/120	6.4015584589031499012
359/400	6.1162565580055561801
271/300	5.8242038834397937149
1091/1200	5.5253899276749856326
183/200	5.219806287225506886
221/240	4.9074467083141540245
139/150	4.5883071327669656392
373/400	4.2623857441283031048
563/600	3.9296830139844443511
1133/1200	3.5902017484835820728
19/20	3.2439471350397520445
1147/1200	2.8909267892078470965
577/600	2.5311508017164978389
387/400	2.1646317856452224464
73/75	1.7913849237318647602
47/48	1.4114280157959526749
197/200	1.0247815262632172967
1189/1200	0.63146863177611772679
299/300	0.23151526887481659866
401/400	-0.17504981826735228195
121/120	-0.58819503007029060958
1217/1200	-1.0078858637521946855
51/50	-1.4340848655304606555
1231/1200	-1.866751582836048963
619/600	-2.3058425165593442333
83/80	-2.7513110733459736051
313/300	-3.203107517961476926
1259/1200	-3.6611789257441561498
211/200	-4.1254691351658686344
1273/1200	-4.5959187005209697525
16/15	-5.0724648447640542122
429/400	-5.5550414125175926402
647/600	-6.0435788232710102163
1301/1200	-6.538004024793207366
109/100	-7.0382404467809786079
263/240	-7.5442079547662445157
661/600	-8.0558228043054732706
443/400	-8.5729975954751323425
167/150	-9.0956412276974773193
1343/1200	-9.6236588549214536834
9/8	-10.156951841183958285
1357/1200	-10.69541771657718025
341/300	-11.238950133648215948
457/400	-11.787438824257629286
689/600	-12.340769556924106867
277/240	-12.898824094682837253
29/25	-13.461480153485724615
1399/1200	-14.028611361172029226
703/600	-14.600087217038510385
471/400	-15.175773052038631369
71/60	-15.755529989640870561
1427/1200	-16.339214907376668012
239/200	-16.926680399109021986
1441/1200	-17.517774738053235472
181/150	-18.112341840581797954
97/80	-18.710221230845872692
731/600	-19.31124800624634425
1469/1200	-19.915252803787864752
123/100	-20.522061767349820115
1483/1200	-21.13149651590861914
149/120	-21.743374112746188562
499/400	-22.357507035680035747
94/75	-22.973703148350717455
1511/1200	-23.591765672603027686
253/200	-24.211493161997689858
61/48	-24.832679476490808221
383/300	-25.4551137583188001
513/400	-26.078580409126994184
773/600	-26.702859068380540206
1553/1200	-27.327724593096731833
13/10	-27.952947038938297016
1567/1200	-28.578291642707658244
787/600	-29.203518806282608714
527/400	-29.828384082034289133
397/300	-30.452638159768783349
319/240	-31.076026855234078996
267/200	-31.698291100234561454
1609/1200	-32.319166934395625385
101/75	-32.938385498621397545
541/400	-33.555673030288967156
163/120	-34.170750860222915517
1637/1200	-34.783335411494324327
137/100	-35.393138200088822107
1651/1200	-35.999865837488599694
829/600	-36.603220035213688706
111/80	-37.202897611368150736
209/150	-37.798590499237169474
1679/1200	-38.389985757981372509
281/200	-38.976765585475033913
1693/1200	-39.55860733333512237
17/12	-40.135183524188462222
569/400	-40.706161871224565893
857/600	-41.271205300081975336
1721/1200	-41.829971973116216934
36/25	-42.382115316097728307
347/240	-42.927284047388356162
871/600	-43.465122209645251385
583/400	-43.995269204101200345
439/300	-44.517359827470629585
1763/1200	-45.031024311530704071
59/40	-45.535888365427106606
1777/1200	-46.031573220754237284
223/150	-46.517695679459706548
597/400	-46.993868164623112994
899/600	-47.459698774159196962
361/240	-47.91479133749554277
151/100	-48.358745475275065537
1819/1200	-48.791156662133562446
913/600	-49.211616292602632465
611/400	-49.619711750188272385
23/15	-50.015026479675440091
1847/1200	-50.397140062708837592
309/200	-50.765628296700105973
1861/1200	-51.120063277111541625
467/300	-51.460013483166337044
25/16	-51.785043867035219885
941/600	-52.094715946549209965
1889/1200	-52.38858790148803507
79/50	-52.666214673493542152
1903/1200	-52.927148069657210054
191/120	-53.170936869830612874
639/400	-53.397126937707398645
481/300	-53.605261335725035684
1931/1200	-53.794880443834238103
323/200	-53.965522082183611853
389/240	-54.11672163776666277
122/75	-54.248012195077877727
653/400	-54.358924670824128443
983/600	-54.448987952737154241
1973/1200	-54.517729042532354334
33/20	-54.564673203058561382
1987/1200	-54.589344109682875535
997/600	-54.591264005954011165
667/400	-54.569953863586946408
251/150	-54.52493354681096779
403/240	-54.455721981122467877
337/200	-54.361837326483082481
2029/1200	-54.242797155002944632
509/300	-54.09811863314798482
681/400	-53.927318708509319966
41/24	-53.729914301171846789
2057/1200	-53.505422499718187721
43/25	-53.253360761903128844
2071/1200	-52.973247120032638566
1039/600	-52.664600391080462409
139/80	-52.326940391574152457
523/300	-51.959788157281209229
2099/1200	-51.562666167724788045
351/200	-51.135098575557150897
2113/1200	-50.676611440817727513
53/30	-50.186732970101285147
709/400	-49.664993760660294859
1067/600	-49.110927049464122027
2141/1200	-48.524068967236159819
179/100	-47.903958797488465696
431/240	-47.25013924057185193
1081/600	-46.562156682757721119
723/400	-45.839561470366225767
136/75	-45.081908188953566833
2183/1200	-44.288755947569428776
73/40	-43.459668668093677532
2197/1200	-42.594215379659522322
551/300	-41.69197051816836153
737/400	-40.752514230899496479
1109/600	-39.775432686215804144
89/48	-38.760318388364309905
93/50	-37.706770497368393917
2239/1200	-36.614395154006098726
1123/600	-35.482805809866680936
751/400	-34.311623562475165274
113/60	-33.100477495472214834
2267/1200	-31.849005023834125905
379/200	-30.556852244115189092
2281/1200	-29.223674289692029782
143/75	-27.849135690986849919
153/80	-26.432910740643738861
1151/600	-24.97468386362940338
2309/1200	-23.474149992226785013
193/100	-21.931014945887086533
2323/1200	-20.344995815902717751
233/120	-18.715821354860593704
779/400	-17.043232370832075096
293/150	-15.326982126252631113
2351/1200	-13.566836741441028139
393/200	-11.762575602704503838
473/240	-9.9139917749729743569
593/300	-8.0208924189018425233
793/400	-6.0830992123794265281
1193/600	-4.100448776371411442
2393/1200	-2.0727931050310395789
2	-2.5820395764844719356e-58

==> fMeix_n50.dat <==
-5	0.0064513290996470648832
-5993/1200	0.0064741648149920786995
-2993/600	0.0064965229925949711005
-1993/400	0.006518388718822979455
-1493/300	0.0065397468057148445562
-1193/240	0.0065605817869638457343
-993/200	0.0065808779138518512425
-5951/1200	0.0066006191511339070365
-743/150	0.0066197891728728841684
-1979/400	0.0066383713582237021282
-593/120	0.0066563487871666425922
-5923/1200	0.0066737042361892651762
-493/100	0.0066904201739164339494
-5909/1200	0.0067064787566879606328
-2951/600	0.0067218618240833675942
-393/80	0.0067365508943932709583
-368/75	0.0067505271600368813714
-5881/1200	0.0067637714829251172038
-979/200	0.0067762643897688222352
-5867/1200	0.0067879860673315771503
-293/60	0.0067989163576265914806
-1951/400	0.0068090347530571599508
-2923/600	0.0068183203915001645452
-5839/1200	0.0068267520513321009819
-243/50	0.0068343081463971056867
-233/48	0.0068409667209164567867
-2909/600	0.0068467054443390200991
-1937/400	0.0068515016061321085761
-1451/300	0.0068553321105122211832
-5797/1200	0.0068581734711151247298
-193/40	0.0068600018056047397533
-5783/1200	0.0068607928302202891641
-361/75	0.0068605218542611660058
-1923/400	0.006859163774508974365
-2881/600	0.0068566930695861951785
-1151/240	0.0068530837942509264447
-479/100	0.0068483095736271451321
-5741/1200	0.0068423435973699359172
-2867/600	0.0068351586137651297526
-1909/400	0.006826726923762793186
-143/30	0.0068170203749440073101
-5713/1200	0.0068060103554203732275
-951/200	0.0067936677876656789693
-5699/1200	0.0067799631222791609026
-1423/300	0.0067648663316797908129
-379/80	0.006748346903731018046
-2839/600	0.0067303738352953943444
-5671/1200	0.0067109156257185073188
-118/25	0.0066899402702416468532
-5657/1200	0.006667415253342627159
-113/24	0.0066433075420041856655
-1881/400	0.0066175835789093784667
-1409/300	0.0065902092755633906382
-5629/1200	0.0065611500053411783939
-937/200	0.0065303705964603587694
-1123/240	0.0064978353248787613072
-701/150	0.0064635079071160550692
-1867/400	0.0064273514929988632226
-2797/600	0.0063893286583287764389
-5587/1200	0.0063494013974726754072
-93/20	0.0063075311158747719022
-5573/1200	0.0062636786224897770605
-2783/600	0.0062178041221366048087
-1853/400	0.0061698672077720177586
-347/75	0.0061198268526836223341
-1109/240	0.0060676414026016194308
-923/200	0.006013268567728716526
-5531/1200	0.0059566654146876068642
-1381/300	0.0058977883583854211374
-1839/400	0.0058365931537945569636
-551/120	0.0057730348876492914461
-5503/1200	0.0057070679700575821667
-229/50	0.0056386461260274621363
-5489/1200	0.0055677223869074344942
-2741/600	0.0054942490817402731132
-73/16	0.0054181778285296357441
-1367/300	0.005339459525418896904
-5461/1200	0.0052580443417816084011
-909/200	0.0051738817092229961793
-5447/1200	0.0050869203124919030727
-68/15	0.0049971080803025880772
-1811/400	0.0049043921760657938838
-2713/600	0.0048087189885284956698
-5419/1200	0.0047100341223217455209
-451/100	0.0046082823884160283538
-1081/240	0.0045034077944835468336
-2699/600	0.0043953535351668545314
-1797/400	0.0042840619822532584521
-673/150	0.004169474674754414075
-5377/1200	0.0040515323088905382044
-179/40	0.0039301747279786672156
-5363/1200	0.003805340912224390712
-1339/300	0.0036769689684164931832
-1783/400	0.0035449961195239389756
-2671/600	0.0034093586941946387531
-1067/240	0.0032699921161554386482
-111/25	0.0031268308935127764775
-5321/1200	0.0029798086079534527281
-2657/600	0.002828857903844967511
-1769/400	0.0026739104772348783357
-53/12	0.0025148970647486373753
-5293/1200	0.0023517474323853708842
-881/200	0.0021843903642110675876
-5279/1200	0.0020127536509486471976
-659/150	0.0018367640784643847215
-351/80	0.0016563474161501709218
-2629/600	0.0014714284052010941605
-5251/1200	0.0012819307467878339263
-437/100	0.0010877770901233615916
-5237/1200	0.00088888902042344939573
-523/120	0.00068518704676049428836
-1741/400	0.00047659058981016911095
-326/75	0.0002630179694904196364
-5209/1200	0.000044386392492332237237
-867/200	-0.00017938806029759658822
-1039/240	-0.00040839044648425093035
-1297/300	-0.00064270697496020163357
-1727/400	-0.00088242501881197601519
-2587/600	-0.0011276331283367319093
-5167/1200	-0.0013784210441697692494
-43/10	-0.0016348797105233046157
-5153/1200	-0.0018971012885369261514
-2573/600	-0.0021651791697401379929
-1713/400	-0.0024392079896273948584
-1283/300	-0.0027192836413460186944
-205/48	-0.0030055032894973802866
-853/200	-0.0032979653840517194939
-5111/1200	-0.0035967696743769682646
-319/75	-0.003902017223381930829
-1699/400	-0.0042138104217741654394
-509/120	-0.004532253002432901733
-5083/1200	-0.0048574500548973172284
-423/100	-0.0051895080399704856253
-5069/1200	-0.0055285348044392984578
-2531/600	-0.0058746395959106502436
-337/80	-0.0062279330777641655834
-631/150	-0.0065885273442217346779
-5041/1200	-0.0069565359355341114508
-839/200	-0.0073320738532848158843
-5027/1200	-0.0077152575758115692908
-251/60	-0.0081062050737454780474
-1671/400	-0.0085050358256681678172
-2503/600	-0.0089118708338870564519
-4999/1200	-0.0093268326403289396299
-104/25	-0.009750045342552048806
-997/240	-0.010181634609876726251
-2489/600	-0.010621727699634846821
-1657/400	-0.011070453473538100608
-1241/300	-0.011527942414165234829
-4957/1200	-0.011994326641568337107
-33/8	-0.012469739929998225791
-4943/1200	-0.012954317724748996091
-617/150	-0.013448197159121753542
-1643/400	-0.013951517071507548697
-2461/600	-0.014464418022589508991
-983/240	-0.01498704231266414534
-409/100	-0.015519533999081792284
-4901/1200	-0.016062038913806121396
-2447/600	-0.016614704681092648109
-1629/400	-0.01717768073528613225
-61/15	-0.0177511183387367522
-4873/1200	-0.018335170599834911934
-811/200	-0.018929992491164518999
-4859/1200	-0.019535740867774550002
-1213/300	-0.020152574485568698157
-323/80	-0.020780654019812875075
-2419/600	-0.021420142083760316144
-4831/1200	-0.022071203247394015577
-201/50	-0.022734004056286193506
-4817/1200	-0.023408713050574473348
-481/120	-0.024095500784054423064
-1601/400	-0.024794539843388088863
-1199/300	-0.025506004867428124391
-4789/1200	-0.02623007256665709245
-797/200	-0.026966921742741489821
-191/48	-0.027716733308200018821
-298/75	-0.028479690306185601823
-1587/400	-0.029255977930380607006
-2377/600	-0.030045783545004725236
-4747/1200	-0.030849296704934909047
-79/20	-0.031666709175936755272
-4733/1200	-0.032498214955006682963
-2363/600	-0.033344010290824227787
-1573/400	-0.034204293704313743113
-589/150	-0.035079266009314766533
-941/240	-0.035969130333360278516
-783/200	-0.036874092138562047343
-4691/1200	-0.037794359242602221349
-1171/300	-0.038730141839830295867
-1559/400	-0.03968165252246454803
-467/120	-0.04064910630189699782
-4663/1200	-0.041632720630100918434
-97/25	-0.042632715421139883091
-4649/1200	-0.043649313072777298949
-2321/600	-0.044682738488185341703
-309/80	-0.045733219097752166776
-1157/300	-0.046800984880986234787
-4621/1200	-0.047886268388516550068
-769/200	-0.048989304764187571603
-4607/1200	-0.050110331767247515625
-23/6	-0.051249589794628728468
-1531/400	-0.052407321903318766915
-2293/600	-0.053583773832820781359
-4579/1200	-0.054779194027701754513
-381/100	-0.055993833660227105169
-913/240	-0.057227946653080122675
-2279/600	-0.058481789702164653228
-1517/400	-0.05975562229948941397
-284/75	-0.06104970675613226498
-4537/1200	-0.062364308225282722781
-151/40	-0.06369969472536095179
-4523/1200	-0.065056137163211422277
-1129/300	-0.06643390935736937486
-1503/400	-0.067833288061398182312
-2251/600	-0.069254552987295649533
-899/240	-0.070697986828967241901
-187/50	-0.072163875285764180863
-4481/1200	-0.073652507086084293585
-2237/600	-0.07516417401103345068
-1489/400	-0.076699170918145372553
-223/60	-0.078257795765157530655
-4453/1200	-0.079840349633840814983
-741/200	-0.08144713675388058344
-4439/1200	-0.083078464526806652224
-277/75	-0.084734643549969729223
-59/16	-0.08641598764056173439
-2209/600	-0.088122813859677392397
-4411/1200	-0.089855442536414423343
-367/100	-0.091614197292009597028
-4397/1200	-0.093399405064007855283
-439/120	-0.095211396130461645005
-1461/400	-0.097050504134157541928
-547/150	-0.098917066106867181782
-4369/1200	-0.10081142249361945126
-727/200	-0.10273391717699082625
-871/240	-0.10468489750141067885
-1087/300	-0.10666471429747830834
-1447/400	-0.10867372190628838349
-2167/600	-0.11071227820376141554
-4327/1200	-0.1127807446249758121
-18/5	-0.11487948618849799219
-4313/1200	-0.11700887152070697201
-2153/600	-0.11916927288010975928
-1433/400	-0.12136106618164382175
-1073/300	-0.12358463102096282198
-857/240	-0.12584035069870173661
-713/200	-0.12812861224471740302
-4271/1200	-0.13044980644230046079
-533/150	-0.13280432785235457839
-1419/400	-0.13519257483753877798
-85/24	-0.13761494958636859296
-4243/1200	-0.14007185813727171326
-353/100	-0.1425637104025936934
-4229/1200	-0.14509092019254921724
-2111/600	-0.14765390523911433113
-281/80	-0.15025308721985497471
-263/75	-0.15288889178168705451
-4201/1200	-0.15556174856456322105
-699/200	-0.15827209122508142446
-4187/1200	-0.1610203574600102375
-209/60	-0.16380698902972584701
-1391/400	-0.16663243178155552721
-2083/600	-0.16949713567302231856
-4159/1200	-0.17240155479498554616
-173/50	-0.17534614739467172066
-829/240	-0.17833137589859027276
-2069/600	-0.18135770693532847937
-1377/400	-0.18442561135821984642
-1031/300	-0.18753556426788011779
-4117/1200	-0.19068804503460498521
-137/40	-0.1938835373206234769
-4103/1200	-0.1971225291022009056
-256/75	-0.20040551269158515838
-1363/400	-0.20373298475879001132
-2041/600	-0.20710544635320905205
-163/48	-0.21052340292505369228
-339/100	-0.21398736434660865004
-4061/1200	-0.21749784493329817908
-2027/600	-0.22105536346455621858
-1349/400	-0.22466044320449353179
-101/30	-0.2283136119223547968
-4033/1200	-0.2320154019127585056
-671/200	-0.23576635001571242073
-4019/1200	-0.23956699763639722994
-1003/300	-0.2434178907647109304
-267/80	-0.24731957999456636346
-1999/600	-0.25127262054293421026
-3991/1200	-0.25527757226862364615
-83/25	-0.25933499969079273921
-3977/1200	-0.26344547200718056434
-397/120	-0.26760956311205288967
-1321/400	-0.27182785161385317642
-989/300	-0.27610092085255051722
-3949/1200	-0.28042935891667602002
-657/200	-0.28481375866003902713
-787/240	-0.28925471771811443938
-491/150	-0.29375283852409229575
-1307/400	-0.29830872832458063787
-1957/600	-0.30292299919495256725
-3907/1200	-0.30759626805432828059
-13/4	-0.31232915668018274505
-3893/1200	-0.31712229172256955141
-1943/600	-0.32197630471795135801
-1293/400	-0.3268918321026272123
-242/75	-0.33186951522574691066
-773/240	-0.33691000036190242932
-643/200	-0.34201393872328633118
-3851/1200	-0.34718198647140692438
-961/300	-0.35241480472834981858
-1279/400	-0.35771305958757539435
-383/120	-0.36307742212424157003
-3823/1200	-0.36850856840504111792
-159/50	-0.37400717949754264947
-3809/1200	-0.37957394147902425504
-1901/600	-0.38520954544478865013
-253/80	-0.3909146875159485447
-947/300	-0.39669006884667081678
-3781/1200	-0.40253639563086793532
-629/200	-0.40845437910832494022
-3767/1200	-0.41444473557025015005
-47/15	-0.42050818636423762958
-1251/400	-0.42664545789862931066
-1873/600	-0.43285728164626452042
-3739/1200	-0.43914439414760453083
-311/100	-0.44550753701321960312
-149/48	-0.45194745692562585935
-1859/600	-0.45846490564045917204
-1237/400	-0.46506063998697312012
-463/150	-0.47173542186784791751
-3697/1200	-0.47849001825829707678
-123/40	-0.48532520120445842733
-3683/1200	-0.49224174782105596312
-919/300	-0.49924044028831885084
-1223/400	-0.50632206584814378429
-1831/600	-0.51348741679948672578
-731/240	-0.52073729049296992966
-76/25	-0.5280724893246899972
-3641/1200	-0.53549382072921256591
-1817/600	-0.54300209717173909
-1209/400	-0.55059813613943102157
-181/60	-0.55828276013187655579
-3613/1200	-0.56605679665068495553
-601/200	-0.57392107818819332401
-3599/1200	-0.58187644221527054633
-449/150	-0.5899237311682029732
-239/80	-0.59806379243464627255
-1789/600	-0.60629747833862772669
-3571/1200	-0.61462564612458310534
-297/100	-0.6230491579404120965
-3557/1200	-0.63156888081953612985
-71/24	-0.64018568666194227932
-1181/400	-0.64890045221419678404
-221/75	-0.65771405904841157935
-3529/1200	-0.66662739354014708214
-587/200	-0.67564134684523432779
-703/240	-0.68475681487549940908
-877/300	-0.6939746982733730206
-1167/400	-0.7032959023853677662
-1747/600	-0.71272133723440574089
-3487/1200	-0.72225191749097875286
-29/10	-0.7318885624431234065
-3473/1200	-0.74163219596519312219
-1733/600	-0.75148374648540902488
-1153/400	-0.76144414695217148941
-863/300	-0.77151433479911398776
-689/240	-0.78169525190888074101
-573/200	-0.79198784457560953689
-3431/1200	-0.80239306346610093296
-214/75	-0.81291186357965492521
-1139/400	-0.82354520420655602242
-341/120	-0.83429404888518752809
-3403/1200	-0.84515936535775569436
-283/100	-0.85614212552460427519
-3389/1200	-0.86724330539709987123
-1691/600	-0.87846388504906832336
-45/16	-0.88980484856676227934
-421/150	-0.90126718399733992512
-3361/1200	-0.9128518832958347417
-559/200	-0.92455994227059601874
-3347/1200	-0.93639236052717972747
-167/60	-0.94835014141066922893
-1111/400	-0.96043429194640516774
-1663/600	-0.97264582277910377785
-3319/1200	-0.98498574811034270423
-69/25	-0.99745508563439332391
-661/240	-1.0100548564723784306
-1649/600	-1.0227860851047340299
-1097/400	-1.0356497993019538773
-821/300	-1.0486470300535952763
-3277/1200	-1.0617788114955245444
-109/40	-1.0750461808353804438
-3263/1200	-1.0884501782762337662
-407/150	-1.1019918469384211584
-1083/400	-1.1156722327795311681
-1621/600	-1.1294923845125203938
-647/240	-1.1434533535219375196
-269/100	-1.1575561937782329253
-3221/1200	-1.1718019617501314633
-1607/600	-1.186191716315045909
-1069/400	-1.2007265186675084984
-8/3	-1.2154074322255978867
-3193/1200	-1.2302355225353387751
-531/200	-1.2452118571730513766
-3179/1200	-1.2603375056456278149
-793/300	-1.275613539288712477
-211/80	-1.2910410311627632709
-1579/600	-1.3066210559469706731
-3151/1200	-1.3223546898310113875
-131/50	-1.3382430104046133777
-3137/1200	-1.3542870965449089793
-313/120	-1.3704880283015527443
-1041/400	-1.386846886779580625
-779/300	-1.4033647540199870555
-3109/1200	-1.4200427128779964512
-517/200	-1.436881846899005609
-619/240	-1.4538832401921734577
-193/75	-1.4710479773016345807
-1027/400	-1.488377143075312908
-1537/600	-1.5058718225313119555
-3067/1200	-1.5235331007218579748
-51/20	-1.5413620625947723651
-3053/1200	-1.5593597928524496943
-1523/600	-1.5775273758083176751
-1013/400	-1.5958658952407554461
-379/150	-1.6143764342444465166
-121/48	-1.6330600750791427504
-503/200	-1.6519178990158157791
-3011/1200	-1.6709509861801722667
-751/300	-1.6901604153935094728
-999/400	-1.7095472640108876001
-299/120	-1.7291126077565954549
-2983/1200	-1.7488575205568859958
-62/25	-1.7687830743699584001
-2969/1200	-1.7888903390131633386
-1481/600	-1.8091803819874082147
-197/80	-1.8296542682987391971
-737/300	-1.8503130602770769549
-2941/1200	-1.8711578173920830888
-489/200	-1.8921895960661343467
-2927/1200	-1.91340944948438181
-73/30	-1.9348184274018723436
-971/400	-1.9564175759477097174
-1453/600	-1.9782079374262329279
-2899/1200	-2.0001905501151893761
-241/100	-2.0223664480608806948
-577/240	-2.0447366608702591633
-1439/600	-2.0673022134999527957
-957/400	-2.0900641260421973528
-179/75	-2.1130234135076536926
-2857/1200	-2.1361810856050890515
-19/8	-2.1595381465179010319
-2843/1200	-2.1830955946774632664
-709/300	-2.2068544225332719291
-943/400	-2.2308156163198724753
-1411/600	-2.2549801558205462117
-563/240	-2.2793490141277365255
-117/50	-2.3039231574001948427
-2801/1200	-2.3287035446168266279
-1397/600	-2.3536911273272180016
-929/400	-2.3788868493988238113
-139/60	-2.4042916467607982755
-2773/1200	-2.429906447144449602
-461/200	-2.4557321698203002819
-2759/1200	-2.4817697253317350666
-172/75	-2.5080200152252189552
-183/80	-2.5344839317770678459
-1369/600	-2.5611623577167548476
-2731/1200	-2.5880561659467355965
-227/100	-2.6151662192587762865
-2717/1200	-2.6424933700467684939
-271/120	-2.6700384600160152633
-901/400	-2.6978023198889733176
-337/150	-2.7257857691074366645
-2689/1200	-2.7539896155311472918
-447/200	-2.7824146551328190772
-107/48	-2.8110616716895614843
-667/300	-2.8399314364706900728
-887/400	-2.8690247079219113251
-1327/600	-2.8983422313458697709
-2647/1200	-2.9278847385790458916
-11/5	-2.9576529476649937961
-2633/1200	-2.9876475625239081809
-1313/600	-3.0178692726185106284
-873/400	-3.0483187526162458449
-653/300	-3.078996662047779008
-521/240	-3.1099036449617859705
-433/200	-3.1410403295760286624
-2591/1200	-3.1724073279247086409
-323/150	-3.2040052355020923628
-859/400	-3.2358346309024023872
-257/120	-3.2678960754559693773
-2563/1200	-3.3001901128616404293
-213/100	-3.3327172688154399494
-2549/1200	-3.3654780506354799916
-1271/600	-3.398472946883117691
-169/80	-3.4317024269803581534
-158/75	-3.4651669408235019148
-2521/1200	-3.4988669183930368438
-419/200	-3.5328027693597751443
-2507/1200	-3.5669748826872369116
-25/12	-3.6013836262302825099
-831/400	-3.6360293463299968711
-1243/600	-3.6709123674048296645
-2479/1200	-3.7060329915379961508
-103/50	-3.7413914980611444224
-493/240	-3.7769881431342956305
-1229/600	-3.8128231593220647213
-817/400	-3.8488967551661701433
-611/300	-3.885209114754241941
-2437/1200	-3.9217603972849386313
-81/40	-3.9585507366293842487
-2423/1200	-3.9955802408889379611
-151/75	-4.0328489919493096909
-803/400	-4.0703570450310362277
-1201/600	-4.1081044282363333897
-479/240	-4.1460911420923408842
-199/100	-4.184317159090777627
-2381/1200	-4.2227824232240264137
-1187/600	-4.2614868495176679855
-789/400	-4.3004303235594857069
-59/30	-4.3396127010249632621
-2353/1200	-4.3790338071992989941
-391/200	-4.4186934364959617429
-2339/1200	-4.4585913519718142936
-583/300	-4.4987272848388318268
-31/16	-4.539100933972444057
-1159/600	-4.5797119654165310674
-2311/1200	-4.6205600118851041924
-48/25	-4.6616446722607046603
-2297/1200	-4.7029655110895540973
-229/120	-4.7445220580734924002
-761/400	-4.7863138075587399177
-569/300	-4.828340218021522333
-2269/1200	-4.870600711550598115
-377/200	-4.9130946733267299079
-451/240	-4.9558214510991427476
-281/150	-4.9987803546590135406
-747/400	-5.0419706553100378091
-1117/600	-5.0853915853361212982
-2227/1200	-5.1290423374662456571
-37/20	-5.172922064336559045
-2213/1200	-5.2170298779497441763
-1103/600	-5.261364849131718007
-733/400	-5.3059260069857189748
-137/75	-5.3507123383438394431
-437/240	-5.3957227872160627557
-363/200	-5.4409562542368660973
-2171/1200	-5.4864115961094521615
-541/300	-5.5320876250476744622
-719/400	-5.5779831082157229828
-43/24	-5.6240967671656387414
-2143/1200	-5.6704272772727277582
-89/50	-5.7169732671689468441
-2129/1200	-5.7637333181743355881
-1061/600	-5.8107059637265709061
-141/80	-5.8578896888087225205
-527/300	-5.9052829293752897745
-2101/1200	-5.9528840717766022472
-349/200	-6.0006914521816687167
-2087/1200	-6.048703355999561131
-26/15	-6.0969180172994223838
-691/400	-6.1453336182291888503
-1033/600	-6.1939482884331208292
-2059/1200	-6.2427601044682362463
-171/100	-6.2917670892197452172
-409/240	-6.3409672113155853265
-1019/600	-6.3903583845401597751
-677/400	-6.4399384672473828585
-253/150	-6.489705261773139583
-2017/1200	-6.539656513847268591
-67/40	-6.5897899120051799612
-2003/1200	-6.6401030869992218646
-499/300	-6.6905936112099125033
-663/400	-6.7412589980571562247
-991/600	-6.7920967014115652011
-79/48	-6.8431041150060105815
-41/25	-6.8942785718475295695
-1961/1200	-6.9456173436297174482
-977/600	-6.9971176401457361723
-649/400	-7.0487766087020737627
-97/60	-7.1005913335331913878
-1933/1200	-7.1525588352171976847
-321/200	-7.2046760700926925642
-1919/1200	-7.2569399296769254689
-239/150	-7.3093472400854157906
-127/80	-7.3618947614531859238
-949/600	-7.414579187357760224
-1891/1200	-7.4673971442440859519
-157/100	-7.5203451908515351259
-1877/1200	-7.5734198176431490672
-187/120	-7.6266174462372903058
-621/400	-7.6799344288418694264
-116/75	-7.7333670476913173615
-1849/1200	-7.7869115144864765965
-307/200	-7.8405639698375877236
-367/240	-7.8943204827105507823
-457/300	-7.9481770498766438413
-607/400	-8.0021295953658843195
-907/600	-8.0561739699242216048
-1807/1200	-8.1103059504747526114
-3/2	-8.1645212395831550209
-1793/1200	-8.2188154649275360736
-893/600	-8.2731841787728979202
-593/400	-8.3276228574504237057
-443/300	-8.3821269008417917378
-353/240	-8.4366916318687282903
-293/200	-8.4913122959880128112
-1751/1200	-8.5459840606921525375
-109/75	-8.6007020150159467712
-579/400	-8.6554611690491643394
-173/120	-8.7102564534555610456
-1723/1200	-8.7650827189984672184
-143/100	-8.8199347360731787793
-1709/1200	-8.8748071942463885807
-851/600	-8.9296947018028981078
-113/80	-8.9845917852998529952
-211/150	-9.0394928891287491779
-1681/1200	-9.0943923750854598779
-279/200	-9.1492845219485370198
-1667/1200	-9.204163525066044074
-83/60	-9.2590234959511807373
-551/400	-9.3138584618869632864
-823/600	-9.3686623655402278694
-1639/1200	-9.4234290645852274407
-34/25	-9.4781523313370964938
-65/48	-9.5328258523954611954
-809/600	-9.5874432282984759878
-537/400	-9.6419979731875711862
-401/300	-9.6964835144831995688
-1597/1200	-9.7508931925718734257
-53/40	-9.8052202605047870058
-1583/1200	-9.8594578837083227767
-197/150	-9.9135991397067433847
-523/400	-9.9676370178573746781
-781/600	-10.021564419098588627
-311/240	-10.075374155710898445
-129/100	-10.12905895109148168
-1541/1200	-10.18261143954245051
-767/600	-10.236024166073191925
-509/400	-10.289289586217103932
-19/15	-10.342400065863057362
-1513/1200	-10.395347881101916286
-251/200	-10.448125218088453456
-1499/1200	-10.500724172919000633
-373/300	-10.553136751525177008
-99/80	-10.605354869584042359
-739/600	-10.65737035244502491
-1471/1200	-10.709174935073977239
-61/50	-10.760760262014716892
-1457/1200	-10.812117887368411698
-29/24	-10.863239274791173043
-481/400	-10.914115797510223667
-359/300	-10.964738738359009753
-1429/1200	-11.015099289831630342
-237/200	-11.065188554156960259
-283/240	-11.114997543392845957
-88/75	-11.164517179540756753
-467/400	-11.213738294681277103
-697/600	-11.262651631130828598
-1387/1200	-11.3112478416200134
-23/20	-11.359517489493973867
-1373/1200	-11.407451048935166041
-683/600	-11.455038905208947637
-453/400	-11.50227135493238402
-169/150	-11.549138606366678514
-269/240	-11.595630779733636179
-223/200	-11.641737907556572929
-1331/1200	-11.687449935026084577
-331/300	-11.73275672039109302
-439/400	-11.777648035375589395
-131/120	-11.822113565621496537
-1303/1200	-11.866142911158075607
-27/25	-11.909725586898304119
-1289/1200	-11.952851023162654996
-641/600	-11.995508566230708582
-17/16	-12.03768747892103173
-317/300	-12.079376941199760306
-1261/1200	-12.120566050818323492
-209/200	-12.161243823980750322
-1247/1200	-12.201399196041000827
-31/30	-12.241021022230766015
-411/400	-12.280098078418182733
-613/600	-12.318619061897911137
-1219/1200	-12.356572592213024139
-101/100	-12.393947212009159721
-241/240	-12.430731387921388463
-599/600	-12.466913511494249992
-397/400	-12.502481900135413294
-74/75	-12.537424798103417025
-1177/1200	-12.571730377529946999
-39/40	-12.605386739477108994
-1163/1200	-12.638381915030155883
-289/300	-12.67070386642612882
-383/400	-12.702340488218872879
-571/600	-12.733279608480888019
-227/240	-12.76350899004247671
-47/50	-12.793016331768649772
-1121/1200	-12.821789269874252209
-557/600	-12.849815379277770792
-369/400	-12.877082174994285096
-11/12	-12.903577113568023448
-1093/1200	-12.929287594544984891
-181/200	-12.954200961986087752
-1079/1200	-12.978304506021304795
-67/75	-13.001585464445244113
-71/80	-13.024031024354634007
-529/600	-13.045628323828169006
-1051/1200	-13.06636445364917293
-87/100	-13.086226459071533527
-1037/1200	-13.105201341629361619
-103/120	-13.12327606099082599
-341/400	-13.140437536856613354
-127/150	-13.15667265090346066
-1009/1200	-13.171968248773204758
-167/200	-13.18631114210779204
-199/240	-13.199688110630688036
-247/300	-13.212085904275124178
-327/400	-13.223491245359615964
-487/600	-13.233890830811183552
-967/1200	-13.24327133443670248
-4/5	-13.251619409242808594
-953/1200	-13.258921689804777508
-473/600	-13.265164794684794924
-313/400	-13.27033532890002994
-233/300	-13.274419886440919036
-37/48	-13.277405052840063808
-153/200	-13.279277407792140646
-911/1200	-13.280023527825215432
-113/150	-13.279629989023851049
-299/400	-13.278083369804389876
-89/120	-13.275370253742787664
-883/1200	-13.271477232455369132
-73/100	-13.266390908532869299
-869/1200	-13.26009789852811802
-431/600	-13.252584835997718382
-57/80	-13.243838374598062532
-53/75	-13.233845191236021138
-841/1200	-13.222591989274635117
-139/200	-13.210065501794130311
-827/1200	-13.196252494908567667
-41/60	-13.181139771138432985
-271/400	-13.164714172839461571
-403/600	-13.14696258568798408
-799/1200	-13.127871942223070516
-33/50	-13.107429225445739677
-157/240	-13.085621472475491441
-389/600	-13.062435778264408986
-257/400	-13.037859299369067494
-191/300	-13.011879257780474974
-757/1200	-12.984482944812259656
-5/8	-12.955657725047306822
-743/1200	-12.925391040343036095
-46/75	-12.893670413895497977
-243/400	-12.860483454362455862
-361/600	-12.825817860045606862
-143/240	-12.789661423132081504
-59/100	-12.752002033995348766
-701/1200	-12.71282768555563892
-347/600	-12.672126477699982343
-229/400	-12.629886621761947703
-17/30	-12.586096445061147892
-673/1200	-12.540744395502566579
-111/200	-12.493819046235742422
-659/1200	-12.44530910037383175
-163/300	-12.395203395772553889
-43/80	-12.343490909869006279
-319/600	-12.29016076458031913
-631/1200	-12.23520223126210149
-13/25	-12.178604735726612398
-617/1200	-12.120357863320572115
-61/120	-12.060451364062509348
-201/400	-11.998875157839520907
-149/300	-11.93561933966330027
-589/1200	-11.870674184985271207
-97/200	-11.804030155070641793
-23/48	-11.735677902431172912
-71/150	-11.665608276316433673
-187/400	-11.593812328263294025
-277/600	-11.520281317703382255
-547/1200	-11.44500671762821206
-9/20	-11.367980220311660305
-533/1200	-11.289193743089452683
-263/600	-11.208639434195289999
-173/400	-11.126309678653222914
-32/75	-11.042197104225857589
-101/240	-10.956294587417948783
-83/200	-10.868595259534910638
-491/1200	-10.779092512795748488
-121/300	-10.687780006499887735
-159/400	-10.594651673247347988
-47/120	-10.499701725211682315
-463/1200	-10.40292466046507265
-19/50	-10.304315269354943035
-449/1200	-10.20386864093142254
-221/600	-10.101580169424959338
-29/80	-9.9974455607733565545
-107/300	-9.891460839197469076
-421/1200	-9.7836223538247686427
-69/200	-9.6739267853599520714
-407/1200	-9.5623711528017345125
-1/3	-9.4489528202049361478
-131/400	-9.3336695034869367153
-193/600	-9.2165192772775376931
-379/1200	-9.0975005818112368822
-31/100	-8.9766122298608845051
-73/240	-8.8538534137116537679
-179/600	-8.72922371217422213
-117/400	-8.6027230976360222748
-43/150	-8.4743519431493839837
-337/1200	-8.3441110295553497791
-11/40	-8.2120015526419083189
-323/1200	-8.0780251303353500923
-79/300	-7.9421838099234099932
-103/400	-7.8044800753088208176
-151/600	-7.6649168542918606568
-59/240	-7.523497525880435535
-6/25	-7.3802259276261964631
-281/1200	-7.2351063629851473613
-137/600	-7.0881436087011570272
-89/400	-6.9393429222107445079
-13/60	-6.7887100490674628646
-253/1200	-6.6362512303841614053
-41/200	-6.4819732102913609964
-239/1200	-6.3258832434099310624
-29/150	-6.1679891023362103316
-3/16	-6.0082990851376662972
-109/600	-5.8468220228571407339
-211/1200	-5.6835672870236804461
-17/100	-5.5185447971679037207
-197/1200	-5.3517650283398037303
-19/120	-5.1832390186268403679
-61/400	-5.0129783766701217131
-11/75	-4.8409952891764255206
-169/1200	-4.667302528423759797
-27/200	-4.4919134597581096951
-31/240	-4.314842049078965606
-37/300	-4.1361028703111744768
-47/400	-3.9557111128606030328
-67/600	-3.7736825890510477336
-127/1200	-3.590033741539771961
-1/10	-3.40478165070899612
-113/1200	-3.2179440420306110397
-53/600	-3.0295392934013293012
-33/400	-2.8395864424454328922
-23/300	-2.6481051937822189109
-17/240	-2.4551159262551879139
-13/200	-2.2606397001199619352
-71/1200	-2.0646982641878612084
-4/75	-1.867314062922010204
-19/400	-1.6685102434827847625
-1/24	-1.4683106627193528692
-43/1200	-1.2667398941040019883
-3/100	-1.0638232346058858649
-29/1200	-0.85958671150076332124
-11/600	-0.6540570891132408297
-1/80	-0.44726187548796955752
-1/150	-0.23922932898618614751
-1/1200	-0.029988464803924750634
1/200	0.18043093859183423679
13/1200	0.39199833311287563657
1/60	0.60468239478918070017
9/400	0.81845101760200052606
17/600	1.0332713074145573044
41/1200	1.2491095760044224125
1/25	1.4659313352016840081
11/240	1.683701291137080598
31/600	1.9023833386043410748
23/400	2.1219405555410359054
19/300	2.3423351976323084955
83/1200	2.5635286930419202272
3/40	2.7854816372751072595
97/1200	3.0081537881778118641
13/150	3.2315040610769158287
37/400	3.4554905240661682722
59/600	3.6800703934425650606
5/48	3.905200029298001868
11/100	4.1308349312710877649
139/1200	4.3569297344640710264
73/600	4.5834382055298935913
51/400	4.8103132389344552666
2/15	5.0375068533992333198
167/1200	5.2649701885294675126
29/200	5.4926535016331848815
181/1200	5.7205061647364026288
47/300	5.9484766617999113292
13/80	6.1765125861431042513
101/600	6.4045606380803819119
209/1200	6.6325666227757239934
9/50	6.8604754483210834275
223/1200	7.0882311240443197577
23/120	7.3157767590524507973
79/400	7.5430545610160630717
61/300	7.7700058352007825377
251/1200	7.9965709837517675801
43/200	8.2226895052372462439
53/240	8.4482999944571790618
17/75	8.6733401425231876142
93/400	8.8977467372159470974
143/600	9.121455663626298625
293/1200	9.3444019050863937146
1/4	9.5665195443972393707
307/1200	9.7877417653590673314
157/600	10.008000854611005354
107/400	10.227228203786581834
41/150	10.445354311991647536
67/240	10.66230878861134973
57/200	10.878020356452844497
349/1200	11.092416855230482418
89/300	11.305425245400251125
121/400	11.516971612350305367
37/120	11.726981170954461174
377/1200	11.935378270495575342
8/25	12.142086399965774871
391/1200	12.347028193750542953
199/600	12.550125437703708709
27/80	12.751299075620426996
103/300	12.9504692161152722
419/1200	13.147555139912605962
71/200	13.342475307556413176
433/1200	13.535147367546833305
11/30	13.725488164910645031
149/400	13.913413750212991406
227/600	14.098839389017659962
461/1200	14.281679571803257628
39/100	14.461848024342643681
19/48	14.639257718553005276
241/600	14.81382088382397938
163/400	14.985449018831241923
31/75	15.154052903842999864
503/1200	15.319542613526834314
17/40	15.481827530264353034
517/1200	15.6408163579811183
131/300	15.796417136499321315
177/400	15.948537256420676935
269/600	16.097083474547012446
109/240	16.241961929846021334
23/50	16.383078159969647424
559/1200	16.520337118332556307
283/600	16.653643191758139612
191/400	16.782900218699483231
29/60	16.908011508042713114
587/1200	17.028879858500111553
99/200	17.145407578600372938
601/1200	17.257496507283340668
38/75	17.365048035106536224
41/80	17.467963126070757193
311/600	17.566142340071983284
629/1200	17.659485855986787901
53/100	17.747893495398407669
643/1200	17.831264746970573294
13/24	17.909498791476152161
219/400	17.982494527487596153
83/150	18.050150597736127102
671/1200	18.112365416146527065
113/200	18.169037195554331089
137/240	18.220063976112146275
173/300	18.265343654391742598
233/400	18.304774013188478066
353/600	18.33825275203453327
713/1200	18.365677518427338105
3/5	18.386945939779476368
727/1200	18.401955656096251862
367/600	18.410604353386992637
247/400	18.412789797816057796
187/300	18.408409870599393876
151/240	18.397362603652365156
127/200	18.379546215994454039
769/1200	18.354859150916294061
97/150	18.323200113914358756
261/400	18.284468111398484647
79/120	18.238562490177255781
797/1200	18.185382977726120495
67/100	18.124829723242948318
811/1200	18.056803339495566001
409/600	17.981204945465636507
11/16	17.897936209793063309
52/75	17.806899395024914401
839/1200	17.707997402672665909
141/200	17.601133819081364062
853/1200	17.486212962114096312
43/60	17.363139928654947641
289/400	17.231820642933396254
437/600	17.092161905672874034
881/1200	16.94407144406598102
37/50	16.787457962578599832
179/240	16.622231194584905138
451/600	16.448301954835004974
303/400	16.265582192756684783
229/300	16.073985046592451336
923/1200	15.873424898372792193
31/40	15.663817429726276872
937/1200	15.445079678526828339
59/75	15.217130096378187721
317/400	14.979888606935281136
479/600	14.733276665061875153
193/240	14.477217316823576519
81/100	14.211635260314892283
979/1200	13.936456907318718282
493/600	13.65161044579626692
331/400	13.357025903205079265
5/6	13.052635210642391517
1007/1200	12.738372267810741818
169/200	12.414173008802310074
1021/1200	12.079975468698080761
257/300	11.735719850977506654
69/80	11.381348595733929713
521/600	11.016806448690584138
1049/1200	10.642040531011565566
22/25	10.257000409901699515
1063/1200	9.8616381699887814276
107/120	9.4559084854811898066
359/400	9.0397686930933930111
271/300	8.6131788657313791187
1091/1200	8.1761018869295367746
183/200	7.7285035260300030865
221/240	7.2703525140949722605
139/150	6.8016206205419257401
373/400	6.3222827304912010215
563/600	5.8323169228147619838
1133/1200	5.3317045488744684225
19/20	4.8204303119375664208
1147/1200	4.2984823472565341649
577/600	3.7658523027998197345
387/400	3.2225354206193981992
73/75	2.6685306188404549662
47/48	2.1038405742578706794
197/200	1.5284718055235400122
1189/1200	0.94243475690790234984
299/300	0.34574388261839658356
401/400	-0.2615822683431250336
121/120	-0.87952096680267782973
1217/1200	-1.5080452175354747195
51/50	-2.1471236729063715725
1231/1200	-2.7967205460502179567
619/600	-3.4567955236136386961
83/80	-4.1273036780805188499
313/300	-4.808195379704223669
1259/1200	-5.4994162080703558302
211/200	-6.2009068633146348154
1273/1200	-6.9126030770212777103
16/15	-7.6344355228280669476
429/400	-8.3663297267651086353
647/600	-9.1082059773551150784
1301/1200	-9.8599792355038869316
109/100	-10.621559044210524098
263/240	-11.39284943812776
661/600	-12.173748853003691189
443/400	-12.96415003503706337
167/150	-13.763939950179175832
1343/1200	-14.572999693416378877
9/8	-15.391204398068063157
1357/1200	-16.218423145135975776
341/300	-17.054518872741645552
457/400	-17.899348285689658884
689/600	-18.752761765195498205
277/240	-19.614603278817636871
29/25	-20.484710290634577578
1399/1200	-21.362913671708525769
703/600	-22.249037610878405061
471/400	-23.142899525925948236
71/60	-24.044309975159634801
1427/1200	-24.953072569462294323
239/200	-25.868983884849253636
1441/1200	-26.791833375584975392
181/150	-27.721403287907215192
97/80	-28.657468574408814495
731/600	-29.599796809128346539
1469/1200	-30.54814810340194239
123/100	-31.502275022529743855
1483/1200	-32.461922503311559084
149/120	-33.426827772507435091
499/400	-34.396720266280008925
94/75	-35.371321550676655599
1511/1200	-36.350345243210615848
253/200	-37.33349693560146024
61/48	-38.320474117736427624
383/300	-39.310966102915365364
513/400	-40.304653954443195764
773/600	-41.301210413635037393
1553/1200	-42.300299829300321341
13/10	-43.301578088773460401
1567/1200	-44.304692550559853551
787/600	-45.309281978667238474
527/400	-46.314976478693640907
397/300	-47.321397435744410987
319/240	-48.328157454252083036
267/200	-49.334860299774046054
1609/1200	-50.341100842844267178
101/75	-51.346465004956568991
541/400	-52.350529706758223572
163/120	-53.352862818533890892
1637/1200	-54.353023113061196376
137/100	-55.350560220920511398
1651/1200	-56.345014588342770962
829/600	-57.335917437680434062
111/80	-58.322790730587963893
209/150	-59.305147133999476515
1679/1200	-60.282489988992477277
281/200	-61.254313282627873693
1693/1200	-62.220101622857720896
17/12	-63.17933021659342071
569/400	-64.131464851028357154
857/600	-65.075961878310209121
1721/1200	-66.012268203659434444
36/25	-66.939821277031667892
347/240	-67.858049088423018088
871/600	-68.766370166918484202
583/400	-69.664193583584941854
439/300	-70.550918958311368115
1763/1200	-71.425936470700187122
59/40	-72.288626875114819763
1777/1200	-73.138361519989712377
223/150	-73.974502371510299553
597/400	-74.796402041771524093
899/600	-75.603403821524692091
361/240	-76.394841717623582016
151/100	-77.170040495281852737
1819/1200	-77.928315725254905588
913/600	-78.668973836060448959
611/400	-79.391312171353089463
23/15	-80.094619052569330457
1847/1200	-80.77817384696039558
309/200	-81.441247041131310895
1861/1200	-82.083100320205673201
467/300	-82.702986652736502833
25/16	-83.300150381484525893
941/600	-83.87382732018615194
1889/1200	-84.423244856434307765
79/50	-84.947622060796154586
1903/1200	-85.446169802292553741
191/120	-85.918090870364953348
639/400	-86.362580103456144268
481/300	-86.778824524332076653
1931/1200	-87.166003482272637091
323/200	-87.523288802259959554
389/240	-87.849844941293479508
122/75	-88.144829151961538379
653/400	-88.40739165339990356
983/600	-88.636675809768085846
1973/1200	-88.831818316374810091
33/20	-88.991949393584424528
1987/1200	-89.116192988636417929
997/600	-89.203666985510550124
667/400	-89.253483422970388714
251/150	-89.26474872091828142
403/240	-89.236563915194977838
337/200	-89.168024900957244651
2029/1200	-89.058222684766892904
509/300	-88.906243645524653044
681/400	-88.711169804382291238
41/24	-88.47207910376625727
2057/1200	-88.188045695645988209
43/25	-87.858140239179761178
2071/1200	-87.481430207870691086
1039/600	-87.056980206365103129
139/80	-86.583852297025073349
523/300	-86.061106336406421533
2099/1200	-85.48780032177285726
351/200	-84.862990747776319908
2113/1200	-84.185732973432814886
53/30	-83.455081599522229153
709/400	-82.670090856539707055
1067/600	-81.829815003325180643
2141/1200	-80.933308736496574555
179/100	-79.979627610811042261
431/240	-78.967828470577335549
1081/600	-77.8969698922410605
723/400	-76.766112638263128378
136/75	-75.574320122410166718
2183/1200	-74.320658886574011926
73/40	-73.004199089235657652
2197/1200	-71.624015005687180587
551/300	-70.179185540123204778
737/400	-68.668794749711394597
1109/600	-67.091932380749282612
89/48	-65.447694417012439371
93/50	-63.735183640396574907
2239/1200	-61.953510203953624082
1123/600	-60.10179221741920714
751/400	-58.179156345326070395
113/60	-56.184738417795197228
2267/1200	-54.117684054093233845
379/200	-51.977149299041694879
2281/1200	-49.762301272360098198
143/75	-47.472318831021723475
153/80	-45.106393244697092488
1151/600	-42.663728884356527869
2309/1200	-40.143543924099258491
193/100	-37.545071056272500885
2323/1200	-34.867558219939754344
233/120	-32.110269342753199714
779/400	-29.272485096280585593
293/150	-26.353503664832317688
2351/1200	-23.352641527829634708
393/200	-20.269234255749754348
473/240	-17.102637319678702821
593/300	-13.852226914497198003
793/400	-10.517400795719436692
1193/600	-7.097579129998937753
2393/1200	-3.5922053593097120304
2	-0.00074707880496396628192

==> gChar_limit.dat <==
-5	12.367763258548050285
-5993/1200	12.440463444575700663
-2993/600	12.513389539047700929
-1993/400	12.586539756265523531
-1493/300	12.659912270052183376
-1193/240	12.733505213347071877
-993/200	12.80731667779884706
-5951/1200	12.881344713356393147
-743/150	12.95558732785786345
-1979/400	13.030042486617820834
-593/120	13.104708112012490434
-5923/1200	13.179582083063139741
-493/100	13.254662235017601627
-5909/1200	13.329946358929956289
-2951/600	13.405432201238388583
-393/80	13.481117463341237624
-368/75	13.556999801171256025
-5881/1200	13.633076824768096591
-979/200	13.709346097849044756
-5867/1200	13.785805137378015515
-293/60	13.862451413132834095
-1951/400	13.939282347270820082
-2923/600	14.016295313892695213
-5839/1200	14.093487638604835518
-243/50	14.170856598079889025
-233/48	14.248399419615780714
-2909/600	14.326113280693126928
-1937/400	14.403995308531081963
-1451/300	14.482042579641640058
-5797/1200	14.560252119382416565
-193/40	14.638620901507932562
-5783/1200	14.717145847719427741
-361/75	14.795823827213226926
-1923/400	14.874651656227686105
-2881/600	14.953626097588744456
-1151/240	15.032743860254109325
-479/100	15.112001598856101753
-5741/1200	15.191395913243190656
-2867/600	15.270923348020244346
-1909/400	15.350580392087528681
-143/30	15.430363478178481659
-5713/1200	15.510268982396294908
-951/200	15.590293223749333089
-5699/1200	15.670432463685422806
-1423/300	15.750682905625043266
-379/80	15.831040694493451484
-2839/600	15.911501916251775473
-5671/1200	15.992062597427109462
-118/25	16.072718704641645804
-5657/1200	16.153466144140878875
-113/24	16.234300761320916866
-1881/400	16.315218340254938053
-1409/300	16.396214603218828716
-5629/1200	16.477285210216040583
-937/200	16.558425758501706269
-1123/240	16.639631782106051881
-701/150	16.720898751357146607
-1867/400	16.802222072403029759
-2797/600	16.883597086733256441
-5587/1200	16.965019070699903667
-93/20	17.046483235038079443
-5573/1200	17.127984724385978029
-2783/600	17.209518616804525257
-1853/400	17.291079923296658519
-347/75	17.372663587326286704
-1109/240	17.454264484336976102
-923/200	17.535877421270408982
-5531/1200	17.617497136084662281
-1381/300	17.699118297272354565
-1839/400	17.780735503378710145
-551/120	17.862343282519589955
-5503/1200	17.943936091899539567
-229/50	18.025508317329905422
-5489/1200	18.10705427274707113
-2741/600	18.188568199730866434
-73/16	18.270044267023202189
-1367/300	18.351476570046985472
-5461/1200	18.432859130425369703
-909/200	18.514185895501395435
-5447/1200	18.595450737858078229
-68/15	18.676647454839000828
-1811/400	18.757769768069467632
-2713/600	18.838811322978280235
-5419/1200	18.919765688320193621
-451/100	19.000626355699113387
-1081/240	19.081386739092095156
-2699/600	19.1620401743742082
-1797/400	19.242579918844326027
-673/150	19.322999150751907578
-5377/1200	19.403290968824833453
-179/40	19.483448391798362426
-5363/1200	19.563464357945274334
-1339/300	19.643331724607266263
-1783/400	19.723043267727669781
-2671/600	19.802591681385557826
-1067/240	19.881969577331310678
-111/25	19.961169484523711314
-5321/1200	20.040183848668641289
-2657/600	20.119005031759449141
-1769/400	20.197625311619064179
-53/12	20.276036881443929384
-5293/1200	20.35423184934982801
-881/200	20.432202237919679341
-5279/1200	20.509939983753379961
-659/150	20.58743693701976773
-351/80	20.664684861010786574
-2629/600	20.741675431697931072
-5251/1200	20.818400237291050697
-437/100	20.894850777799594484
-5237/1200	20.971018464596377767
-523/120	21.046894619983953545
-1741/400	21.122470476763671914
-326/75	21.197737177807511932
-5209/1200	21.272685775632771162
-867/200	21.347307231979699067
-1039/240	21.421592417392161324
-1297/300	21.495532110801423058
-1727/400	21.56911699911313988
-2587/600	21.642337676797646574
-5167/1200	21.715184645483634156
-43/10	21.787648313555306969
-5153/1200	21.859718995753112409
-2573/600	21.931386912778136786
-1713/400	22.002642190900261764
-1283/300	22.073474861570176733
-205/48	22.143874861035343438
-853/200	22.21383202996001007
-5111/1200	22.283336113049372989
-319/75	22.352376758677985192
-1699/400	22.420943518522511531
-509/120	22.489025847198931684
-5083/1200	22.556613101904292753
-423/100	22.623694542063114366
-5069/1200	22.690259328978550041
-2531/600	22.756296525488409557
-337/80	22.821795095626147982
-631/150	22.886743904286927962
-5041/1200	22.95113171689886283
-839/200	23.014947199099548993
-5027/1200	23.078178916417997045
-251/60	23.140815333962071956
-1671/400	23.202844816111553639
-2503/600	23.26425562621693014
-4999/1200	23.325035926304036631
-104/25	23.385173776784654316
-997/240	23.444657136173184303
-2489/600	23.50347386080951243
-1657/400	23.561611704588181968
-1241/300	23.61905831869399204
-4957/1200	23.67580125134414055
-33/8	23.73182794753703133
-4943/1200	23.787125748807866136
-617/150	23.841681892991143056
-1643/400	23.895483513990183816
-2461/600	23.948517641553813385
-983/240	24.000771201060316192
-409/100	24.052231013308794203
-4901/1200	24.102883794318052981
-2447/600	24.152716155133142801
-1629/400	24.201714601639682763
-61/15	24.24986553438609677
-4873/1200	24.297155248413891111
-811/200	24.343569933096104317
-4859/1200	24.389095671984060803
-1213/300	24.433718442662560742
-323/80	24.477424116613639447
-2419/600	24.520198459089030457
-4831/1200	24.562027128991467362
-201/50	24.602895678764960292
-4817/1200	24.642789554294183821
-481/120	24.68169409481311394
-1601/400	24.719594532823052548
-1199/300	24.756475994020178801
-4789/1200	24.79232349723276745
-797/200	24.827121954368215182
-191/48	24.860856170370016735
-298/75	24.893510843184833443
-1587/400	24.925070563739797626
-2377/600	24.955519815930197064
-4747/1200	24.984842976617684579
-79/20	25.013024315639158558
-4733/1200	25.040047995826460982
-2363/600	25.065898073037040354
-1573/400	25.090558496195727629
-589/150	25.114013107347774036
-941/240	25.136245641723300411
-783/200	25.157239727813308393
-4691/1200	25.17697888745740457
-1171/300	25.195446535943389358
-1559/400	25.212625982118863137
-467/120	25.228500428515002801
-4663/1200	25.243052971482662644
-97/25	25.256266601340954094
-4649/1200	25.268124202538459532
-2321/600	25.278608553827236049
-309/80	25.287702328449765649
-1157/300	25.295388094339009013
-4621/1200	25.301648314331720581
-769/200	25.306465346395183288
-4607/1200	25.309821443867521882
-23/6	25.311698755711754347
-1531/400	25.312079326783741481
-2293/600	25.310945098114195262
-4579/1200	25.308277907204907151
-381/100	25.304059488339357999
-913/240	25.298271472907871745
-2279/600	25.290895389747475562
-1517/400	25.28191266549662961
-284/75	25.271304624964989974
-4537/1200	25.25905249151836886
-151/40	25.245137387479056501
-4523/1200	25.229540334541669671
-1129/300	25.212242254204692072
-1503/400	25.19322396821787226
-2251/600	25.172466199045645115
-899/240	25.149949570346743212
-187/50	25.125654607470164773
-4481/1200	25.099561737967665174
-2237/600	25.071651292122939286
-1489/400	25.041903503497662172
-223/60	25.010298509494555929
-4453/1200	24.976816351937650679
-741/200	24.941436977669907922
-4439/1200	24.904140239168374653
-277/75	24.864905895177036806
-59/16	24.823713611357540739
-2209/600	24.780542960957951583
-4411/1200	24.73537342549971739
-367/100	24.688184395483008094
-4397/1200	24.638955171110598333
-439/120	24.587664963030463245
-1461/400	24.534292893097256331
-547/150	24.478817995152838468
-4369/1200	24.421219215826027135
-727/200	24.361475415351734817
-871/240	24.299565368409665496
-1087/300	24.235467764982737996
-1447/400	24.169161211235404824
-2167/600	24.100624230412034979
-4327/1200	24.029835263755529004
-18/5	23.956772671446334339
-4313/1200	23.881414733562028781
-2153/600	23.803739651057639588
-1433/400	23.723725546766865461
-1073/300	23.641350466424368289
-857/240	23.556592379709301206
-713/200	23.469429181310239104
-4271/1200	23.379838692011677324
-533/150	23.287798659802263805
-1419/400	23.193286761004929493
-85/24	23.096280601429081275
-4243/1200	22.996757717545021206
-353/100	22.894695577680755172
-4229/1200	22.790071583241353566
-2111/600	22.682863069951025883
-281/80	22.573047309118070496
-263/75	22.460601508922860146
-4201/1200	22.345502815729022951
-699/200	22.227728315417977968
-4187/1200	22.107255034746983513
-209/60	21.984059942730855645
-1391/400	21.858119952047513275
-2083/600	21.729411920467505517
-4159/1200	21.597912652307675889
-173/50	21.463598899909117019
-829/240	21.326447365139568472
-2069/600	21.186434700920409258
-1377/400	21.043537512778395457
-1031/300	20.897732360422292312
-4117/1200	20.748995759344548884
-137/40	20.597304182448162225
-4103/1200	20.442634061698876713
-256/75	20.284961789802862915
-1363/400	20.124263721910019006
-2041/600	19.960516177343036401
-163/48	19.793695441352369811
-339/100	19.623777766897250498
-4061/1200	19.45073937645287999
-2027/600	19.274556463843939963
-1349/400	19.095205196104552409
-101/30	18.912661715364822596
-4033/1200	18.7269021407640956
-671/200	18.537902570391055524
-4019/1200	18.345639083250794699
-1003/300	18.150087741258978398
-267/80	17.951224591263228678
-1999/600	17.749025667091849132
-3991/1200	17.543466991630010299
-83/25	17.334524578923513562
-3977/1200	17.122174436310249259
-397/120	16.906392566579462665
-1321/400	16.687154970158939359
-989/300	16.464437647330219291
-3949/1200	16.238216600471946641
-657/200	16.008467836331460242
-787/240	15.775167368324727044
-491/150	15.538291218864718656
-1307/400	15.297815421718328609
-1957/600	15.053716024391925465
-3907/1200	14.80596909054563435
-13/4	14.55455070243643692
-3893/1200	14.2994369633901771
-1943/600	14.040604000302557232
-1293/400	13.778027966169206539
-242/75	13.511685042644900991
-773/240	13.241551442632010779
-643/200	12.967603412898248731
-3851/1200	12.689817236723789998
-961/300	12.408169236577830327
-1279/400	12.122635776824647152
-383/120	11.833193266459224618
-3823/1200	11.539818161872500426
-159/50	11.242486969646289165
-3809/1200	10.941176249377933486
-1901/600	10.635862616534731103
-253/80	10.326522745338182186
-947/300	10.013133371678098242
-3781/1200	9.6956712960566100293
-629/200	9.3741133865621084659
-3767/1200	9.0484365818731488276
-47/15	8.7186178942923448264
-1251/400	8.3846344128102753798
-1873/600	8.046463306199423048
-3739/1200	7.7040818261381592252
-311/100	7.3574673103647872107
-149/48	7.0065971858616502749
-1859/600	6.6514489720693077525
-1237/400	6.2920002841307780618
-463/150	5.9282288361658433425
-3697/1200	5.5601124445754061472
-123/40	5.1876290313758842912
-3683/1200	4.8107566275636255806
-919/300	4.4294733765093196871
-1223/400	4.0437575373823799214
-1831/600	3.6535874886052630832
-731/240	3.258941731337690921
-76/25	2.8597988929907320308
-3641/1200	2.4561377307706982545
-1817/600	2.047937135252804802
-1209/400	1.6351761339845384256
-181/60	1.2178338951186730091
-3613/1200	0.79588973107586690773
-601/200	0.36932310223677127994
-3599/1200	-0.061886379336426506003
-449/150	-0.49775894614910553295
-239/80	-0.93831467149404649562
-1789/600	-1.3835734656420911499
-3571/1200	-1.8335550720037232613
-297/100	-2.2882790632616737527
-3557/1200	-2.7477648374746583048
-71/24	-3.2120316141523612843
-1181/400	-3.6810984303017855649
-221/75	-4.1549841364450935554
-3529/1200	-4.6337073926090705766
-587/200	-5.1172866642863476106
-703/240	-5.6057402183685264058
-877/300	-6.0990861190513559388
-1167/400	-6.5973422237121153258
-1747/600	-7.100526178759364429
-3487/1200	-7.6086554154552296296
-29/10	-8.121747145710398525
-3473/1200	-8.6398183578520036672
-1733/600	-9.1628858123645818821
-1153/400	-9.6909660376043022
-863/300	-10.224075325486661986
-689/240	-10.76222972714785748
-573/200	-11.305445048580041662
-3431/1200	-11.853736846240689083
-214/75	-12.407120422636294176
-1139/400	-12.965610821880636404
-341/120	-13.529222825227852594
-3403/1200	-14.097970946580563814
-283/100	-14.671869427973311246
-3389/1200	-15.250932235031562659
-1691/600	-15.835173052406558324
-45/16	-16.424605279186272472
-421/150	-17.019242024282773782
-3361/1200	-17.619096101796275782
-559/200	-18.224180026356175546
-3347/1200	-18.834506008439386591
-167/60	-19.45008594966627954
-1111/400	-20.07093143807455173
-1663/600	-20.697053743371354753
-3319/1200	-21.32846381216401666
-69/25	-21.965172263169703478
-661/240	-22.607189382404372587
-1649/600	-23.254525118351378503
-1097/400	-23.907189077110099696
-821/300	-24.565190517524963147
-3277/1200	-25.228538346295251555
-109/40	-25.897241113066086344
-3263/1200	-26.571307005500987904
-407/150	-27.250743844336422883
-1083/400	-27.93555907841875674
-1621/600	-28.625759779724038277
-647/240	-29.321352638361051373
-269/100	-30.02234395755807778
-3221/1200	-30.728739648633823444
-1607/600	-31.440545225952969568
-1069/400	-32.15776580186681837
-8/3	-32.88040608163951232
-3193/1200	-33.608470358360314531
-531/200	-34.341962507842446871
-3179/1200	-35.080885983508991389
-793/300	-35.825243811266369663
-211/80	-36.575038584365923759
-1579/600	-37.330272458254131651
-3151/1200	-38.090947145411999133
-131/50	-38.857063910184179477
-3137/1200	-39.62862356359838142
-313/120	-40.405626458175635355
-1041/400	-41.188072482731997021
-779/300	-41.975961057172277392
-3109/1200	-42.769291127276396965
-517/200	-43.568061159478972147
-619/240	-44.372269135642751009
-193/75	-45.1819125478265253
-1027/400	-45.99698839304815524
-1537/600	-46.817493168043353299
-3067/1200	-47.643422864020882924
-51/20	-48.474772961414837911
-3053/1200	-49.311538424634677939
-1523/600	-50.153713696813705623
-1013/400	-51.001292694556680308
-379/150	-51.854268802687273747
-121/48	-52.712634868996082738
-503/200	-53.576383198989923764
-3011/1200	-54.445505550643144703
-751/300	-55.319993129151698678
-999/400	-56.199836581690735187
-299/120	-57.085025992176473762
-2983/1200	-57.975550876033135457
-62/25	-58.871400174965717673
-2969/1200	-59.772562251739407907
-1481/600	-60.679024884966442256
-197/80	-61.590775263901224639
-737/300	-62.507799983244532969
-2941/1200	-63.43008503795764868
-489/200	-64.357615818087256307
-2927/1200	-65.290377103601970029
-73/30	-66.228353059241354381
-971/400	-67.171527229378316595
-1453/600	-68.119882532895758333
-2899/1200	-69.073401258078384844
-241/100	-70.032065057520579892
-577/240	-70.995854943051265074
-1439/600	-71.964751280676672473
-957/400	-72.938733785541969853
-179/75	-73.917781516912687939
-2857/1200	-74.901872873176909564
-19/8	-75.890985586869190796
-2843/1200	-76.88509671971719439
-709/300	-77.884182657712026202
-943/400	-78.888219106203275437
-1411/600	-79.897181085019769848
-563/240	-80.911042923617067208
-117/50	-81.929778256252714592
-2801/1200	-82.953360017190317179
-1397/600	-83.981760435933468443
-929/400	-85.014951032490603719
-139/60	-86.052902612671849262
-2773/1200	-87.095585263418948956
-461/200	-88.142968348169360905
-2759/1200	-89.19502050225562611
-172/75	-90.251709628341121451
-183/80	-91.313002891893319071
-1369/600	-92.378866716695684196
-2731/1200	-93.449266780399353253
-227/100	-94.524168010115743926
-2717/1200	-95.603534578051258585
-271/120	-96.687329897185252181
-901/400	-97.775516616992445376
-337/150	-98.868056619210973229
-2689/1200	-99.964911013657269341
-447/200	-101.06604013408899477
-107/48	-102.17140353411723045
-667/300	-103.28095998316916129
-887/400	-104.39466746250248907
-1327/600	-105.51248316127282096
-2647/1200	-106.63436347265528903
-11/5	-107.7602639900216657
-2633/1200	-108.89013950317424848
-1313/600	-110.02394399463779683
-873/400	-111.16163063601081214
-653/300	-112.30315178437746103
-521/240	-113.44845897878145049
-433/200	-114.59750293676317186
-2591/1200	-115.75023355096143936
-323/150	-116.90659988578115671
-859/400	-118.06655017412825402
-257/120	-119.23003181421324496
-2563/1200	-120.39699136642476225
-213/100	-121.56737455027443739
-2549/1200	-122.74112624141449828
-1271/600	-123.91819046872946599
-169/80	-125.09851041150333942
-158/75	-126.28202839666366401
-2521/1200	-127.46868589610388784
-419/200	-128.65842352408541544
-2507/1200	-129.85118103472077693
-25/12	-131.04689731953933657
-831/400	-132.24551040513697152
-1243/600	-133.44695745091115841
-2479/1200	-134.65117474688291131
-103/50	-135.85809771160702115
-493/240	-137.06766089017205259
-1229/600	-138.27979795229156018
-817/400	-139.49444169048799154
-611/300	-140.71152401837075059
-2437/1200	-141.93097596900989945
-81/40	-143.15272769340698266
-2423/1200	-144.37670845906446245
-151/75	-145.60284664865525863
-803/400	-146.83106975879389124
-1201/600	-148.06130439891072852
-479/240	-149.29347629023084716
-199/100	-150.52751026485901556
-2381/1200	-151.76333026497231487
-1187/600	-153.00085934212191612
-789/400	-154.24001965664553519
-59/30	-155.4807324771920904
-2353/1200	-156.72291818036009079
-391/200	-157.96649625045128549
-2339/1200	-159.21138527934110742
-583/300	-160.45750296646744666
-31/16	-161.7047661189392909
-1159/600	-162.95309065176677219
-2311/1200	-164.20239158821416071
-48/25	-165.45258306027734763
-2297/1200	-166.70357830928736015
-229/120	-167.95528968664145247
-761/400	-169.20762865466331727
-569/300	-170.46050578759396199
-2269/1200	-171.71383077271479489
-377/200	-172.96751241160446475
-451/240	-174.22145862153099827
-281/150	-175.47557643698077778
-747/400	-176.72977201132590094
-1117/600	-177.98395061863146269
-2227/1200	-179.23801665560429799
-37/20	-180.49187364368472145
-2213/1200	-181.74542423128279831
-1103/600	-182.99857019616067769
-733/400	-184.25121244796251686
-137/75	-185.50325103089352136
-437/240	-186.7545851265496224
-363/200	-188.00511305689930914
-2171/1200	-189.2547322874191289
-541/300	-190.50333943038436377
-719/400	-191.75083024831638731
-43/24	-192.99709965758819943
-2143/1200	-194.24204173218963199
-89/50	-195.48554970765371171
-2129/1200	-196.72751598514566038
-1061/600	-197.96783213571600577
-141/80	-199.2063889047192694
-527/300	-200.44307621639969001
-2101/1200	-201.67778317864543332
-349/200	-202.91039808791273085
-2087/1200	-204.14080843432138161
-26/15	-205.3689009069230415
-691/400	-206.59456139914371589
-1033/600	-207.81767501440186094
-2059/1200	-209.03812607190348894
-171/100	-210.25579811261566238
-409/240	-211.47057390541975042
-1019/600	-212.68233545344580973
-677/400	-213.89096400058944001
-253/150	-215.09634003821245199
-2017/1200	-216.29834331202867308
-67/40	-217.49685282917620247
-2003/1200	-218.69174686547741399
-499/300	-219.88290297288799082
-663/400	-221.07019798713626175
-991/600	-222.25350803555409356
-79/48	-223.43270854510057861
-41/25	-224.60767425057974116
-1961/1200	-225.77827920305346899
-977/600	-226.9443967784508606
-649/400	-228.10589968637516065
-97/60	-229.26265997910943854
-1933/1200	-230.41454906082214681
-321/200	-231.56143769697367723
-1919/1200	-232.70319602392501334
-239/150	-233.83969355874955805
-127/80	-234.97079920924919532
-949/600	-236.09638128417562347
-1891/1200	-237.21630750365797701
-157/100	-238.33044500983773177
-1877/1200	-239.43866037771186591
-187/120	-240.54081962618522676
-621/400	-241.63678822933302988
-116/75	-242.72643112787439305
-1849/1200	-243.80961274085778355
-307/200	-244.88619697755923207
-367/240	-245.95604724959414135
-457/300	-247.01902648324349145
-607/400	-248.07499713199521727
-907/600	-249.1238211893015068
-1807/1200	-250.16536020155274087
-3/2	-251.19947528126876722
-1793/1200	-252.22602712050817291
-893/600	-253.24487600449618974
-593/400	-254.25588182547183776
-443/300	-255.2589040967548813
-353/240	-256.25380196703314125
-293/200	-257.24043423487067555
-1751/1200	-258.21865936343730808
-109/75	-259.18833549545995313
-579/400	-260.14932046839614966
-173/120	-261.10147182983018567
-1723/1200	-262.04464685309215846
-143/100	-262.97870255310028189
-1709/1200	-263.90349570242671587
-851/600	-264.81888284758715733
-113/80	-265.72472032555439516
-211/150	-266.62086428049599426
-1681/1200	-267.50717068073623594
-279/200	-268.38349533594240333
-1667/1200	-269.24969391453546144
-83/60	-270.10562196132514167
-551/400	-270.95113491536940052
-823/600	-271.78608812805818086
-1639/1200	-272.61033688142136322
-34/25	-273.42373640666075196
-65/48	-274.22614190290589857
-809/600	-275.01740855619352131
-537/400	-275.797391558670236
-401/300	-276.56594612801826872
-1597/1200	-277.32292752710377561
-53/40	-278.06819108384734956
-1583/1200	-278.80159221131624694
-197/150	-279.52298642803782089
-523/400	-280.23222937853359972
-781/600	-280.9291768540734012
-311/240	-281.61368481364882436
-129/100	-282.28560940516541146
-1541/1200	-282.94480698685272231
-767/600	-283.59113414889151301
-509/400	-284.2244477352571596
-19/15	-284.84460486577841548
-1513/1200	-285.45146295841053917
-251/200	-286.04487975172177563
-1499/1200	-286.62471332759212114
-373/300	-287.19082213412324735
-99/80	-287.74306500875840522
-739/600	-288.28130120161107449
-1471/1200	-288.80539039900106795
-61/50	-289.31519274719674362
-1457/1200	-289.81056887636192039
-29/24	-290.2913799247060353
-481/400	-290.75748756283602199
-359/300	-291.20875401830833133
-1429/1200	-291.64504210037945522
-237/200	-292.06621522495325526
-283/240	-292.47213743972333652
-88/75	-292.86267344950864622
-467/400	-293.23768864178041486
-697/600	-293.59704911237849541
-1387/1200	-293.940621691415093
-23/20	-294.26827396936381441
-1373/1200	-294.57987432333190266
-683/600	-294.87529194351345739
-453/400	-295.1543968598213769
-169/150	-295.41705996869569199
-269/240	-295.66315306008589594
-223/200	-295.89254884460480805
-1331/1200	-296.10512098085144139
-331/300	-296.30074410290027759
-439/400	-296.47929384795428356
-131/120	-296.64064688415893633
-1303/1200	-296.78468093857445322
-27/25	-296.91127482530335498
-1289/1200	-297.02030847377041934
-641/600	-297.1116629571520124
-17/16	-297.1852205209517137
-317/300	-297.24086461171907999
-1261/1200	-297.2784799059083206
-209/200	-297.29795233887358506
-1247/1200	-297.29916913399749107
-31/30	-297.2820188319494477
-411/400	-297.24639132007025529
-613/600	-297.19217786187938947
-1219/1200	-297.11927112670130273
-101/100	-297.02756521940700189
-241/240	-296.91695571026708528
-599/600	-296.78733966491234754
-397/400	-296.63861567439798475
-74/75	-296.47068388536735609
-1177/1200	-296.28344603031118212
-39/40	-296.07680545791798295
-1163/1200	-295.85066716351148266
-289/300	-295.60493781957062896
-383/400	-295.33952580632779954
-571/600	-295.05434124244068879
-227/240	-294.74929601573329045
-47/50	-294.42430381400131344
-1121/1200	-294.07928015587728956
-557/600	-293.71414242175055305
-369/400	-293.32880988473719306
-11/12	-292.92320374169500088
-1093/1200	-292.49724714427835455
-181/200	-292.05086523002790394
-1079/1200	-291.58398515348983997
-67/75	-291.09653611735945174
-71/80	-290.5884494036435955
-529/600	-290.05965840483661978
-1051/1200	-289.51009865510421059
-87/100	-288.93970786146954085
-1037/1200	-288.34842593499602806
-103/120	-287.73619502196092394
-341/400	-287.10295953501387985
-127/150	-286.44866618431455166
-1009/1200	-285.77326400864322737
-167/200	-285.07670440647838123
-199/240	-284.35894116703497758
-247/300	-283.61993050125726819
-327/400	-282.85963107275974677
-487/600	-282.07800402870984484
-967/1200	-281.27501303064587339
-4/5	-280.45062428522363575
-953/1200	-279.60480657488505744
-473/600	-278.73753128844210012
-313/400	-277.84877245156914785
-233/300	-276.93850675719697538
-37/48	-276.0067135958013299
-153/200	-275.05337508557907967
-911/1200	-274.07847610250480539
-113/150	-273.08200431026063282
-299/400	-272.06395019003202798
-89/120	-271.02430707016220005
-883/1200	-269.9630711556576804
-73/100	-268.88024155753757089
-869/1200	-267.77582032201887891
-431/600	-266.64981245953028193
-57/80	-265.50222597354658993
-53/75	-264.33307188923610028
-841/1200	-263.14236428191296635
-139/200	-261.93012030528662834
-827/1200	-260.69636021950028287
-41/60	-259.44110741895029628
-271/400	-258.16438845987839565
-403/600	-256.86623308772840174
-799/1200	-255.54667426425919814
-33/50	-254.20574819440556267
-157/240	-252.84349435287841865
-389/600	-251.45995551049599704
-257/400	-250.05517776023733346
-191/300	-248.62921054300945925
-757/1200	-247.18210667311958056
-5/8	-245.71392236344347606
-743/1200	-244.22471725028128102
-46/75	-242.71455441789176353
-243/400	-241.18350042269613794
-361/600	-239.63162531714240077
-143/240	-238.05900267322111549
-59/100	-236.46570960562351508
-701/1200	-234.85182679453273433
-347/600	-233.21743850803892904
-229/400	-231.56263262416898437
-17/30	-229.88750065252146203
-673/1200	-228.19213775549738411
-111/200	-226.47664276911740054
-659/1200	-224.7411182234158386
-163/300	-222.98567036240208419
-43/80	-221.21040916357969897
-319/600	-219.41544835701363156
-631/1200	-217.60090544393583799
-13/25	-215.76690171487958409
-617/1200	-213.91356226733266183
-61/120	-212.0410160228997126
-201/400	-210.14939574396381296
-149/300	-208.23883804983744208
-589/1200	-206.3094834323929163
-97/200	-204.36147627116234315
-23/48	-202.39496484789711664
-71/150	-200.41010136057694625
-187/400	-198.40704193685838475
-277/600	-196.38594664695279452
-547/1200	-194.34697951592366832
-9/20	-192.29030853539319849
-533/1200	-190.21610567464796909
-263/600	-188.12454689113362729
-173/400	-186.01581214032837447
-32/75	-183.89008538498510386
-101/240	-181.74755460373199955
-83/200	-179.58841179902140218
-491/1200	-177.41285300441673911
-121/300	-175.22107829120731157
-159/400	-173.01329177434072819
-47/120	-170.78970161766277344
-463/1200	-168.55052003845450127
-19/50	-166.29596331125634761
-449/1200	-164.02625177096906215
-221/600	-161.74160981522126789
-29/80	-159.4422659059934685
-107/300	-157.12845257048833682
-421/1200	-154.80040640123713404
-69/200	-152.45836805543212762
-407/1200	-150.10258225347489767
-1/3	-147.73329777673044484
-131/400	-145.35076746447703993
-193/600	-142.95524821004178441
-379/1200	-140.54700095611188321
-31/100	-138.12629068921166606
-73/240	-135.69338643333543129
-179/600	-133.24856124272622663
-117/400	-130.79209219379072508
-43/150	-128.32426037614040017
-337/1200	-125.84535088274925461
-11/40	-123.35565279921840866
-323/1200	-120.85545919213790986
-79/300	-118.34506709653618485
-103/400	-115.82477750240761516
-151/600	-113.29489534030878425
-59/240	-110.75572946601401096
-6/25	-108.2075926442208559
-281/1200	-105.65080153129636205
-137/600	-103.08567665705486879
-89/400	-100.51254240555831991
-13/60	-97.931726994930070755
-253/1200	-95.343562456173288027
-41/200	-92.74838461098512725
-239/1200	-90.146533048557967966
-29/150	-87.53835110135908552
-3/16	-84.924185819880240406
-109/600	-82.304387946348772013
-211/1200	-79.679311887391893048
-17/100	-77.049315685645994066
-197/1200	-74.414760990302884375
-19/120	-71.776013026585016139
-61/400	-69.133440564141862879
-11/75	-66.487415884359751721
-169/1200	-63.838314746577580722
-27/200	-61.186516353200988473
-31/240	-58.532403313707682941
-37/300	-55.876361607536780198
-47/400	-53.218780545855151332
-67/600	-50.560052732193927489
-127/1200	-47.900574021948468648
-1/10	-45.240743480735261445
-113/1200	-42.580963341599375152
-53/600	-39.921638961066272803
-33/400	-37.263178774031946501
-23/300	-34.605994247485522102
-17/240	-31.950499833058658869
-13/200	-29.297112918396254232
-71/1200	-26.646253777343152653
-4/75	-23.998345518941750621
-19/400	-21.353814035235587191
-1/24	-18.713087947874211126
-43/1200	-16.076598553514821712
-3/100	-13.444779768016390613
-29/1200	-10.818068069422186894
-11/600	-8.19690243972684639
-1/80	-5.5817243054243501316
-1/150	-2.9729774768335044517
-1/1200	-0.37110808619774778763
1/200	2.2234354754436539896
13/1200	4.8102026226157205654
1/60	7.3887406410016295436
9/400	9.9585947542725489273
17/600	12.519308192155375644
41/1200	15.070422259740066689
1/25	17.611476408027985581
11/240	20.142008305722418358
31/600	22.661553912262140384
23/400	25.16964755209863763
19/300	27.665821990217303973
83/1200	30.149608508902649349
3/40	32.620536985747262266
97/1200	35.078135972903974315
13/150	37.52193277758037383
37/400	39.95145354377451077
59/600	42.36622333525032524
5/48	44.765766219751017813
11/100	47.14960535444826098
139/1200	49.517263072624827606
73/600	51.868260971587884307
51/400	54.202120001809865039
2/15	56.518360557293503084
167/1200	58.816502567157257899
29/200	61.096065588437027056
181/1200	63.356568900099682716
47/300	65.59753159826361678
13/80	67.818472692621119055
101/600	70.018911204057048469
209/1200	72.198366263457888591
9/50	74.356357211704905503
223/1200	76.492403700844748375
23/120	78.606025796430451056
79/400	80.69674408102540651
61/300	82.7640797588624951
251/1200	84.80755476165015257
43/200	86.826691855516764099
53/240	88.821014749084367047
17/75	90.790048202662237034
93/400	92.733318138550519768
143/600	94.650351752443654664
293/1200	96.540677625922915776
1/4	98.403825840026970926
307/1200	100.23932808988893124
157/600	102.04671780042793057
107/400	103.82553024308283768
41/150	105.57530265357526334
67/240	107.29557435068858009
57/200	108.98588685604922409
349/1200	110.64578401489609644
89/300	112.27481211782342527
121/400	113.8725200234819909
37/120	115.43845928222315277
377/1200	116.97218426066965049
8/25	118.47325226719668119
391/1200	119.94122367830628169
199/600	121.37566206587756724
27/80	122.7761343252748981
103/300	124.14221080429556229
419/1200	125.47346543293807567
71/200	126.76947585397171133
433/1200	128.02982355428737742
11/30	129.25409399700946703
149/400	130.44187675434780524
227/600	131.5927656411683176
461/1200	132.70635884926054004
39/100	133.78225908227958433
19/48	134.8200736913396638
241/600	135.81941481123577325
163/400	136.77989949726960305
31/75	137.70114986265525178
503/1200	138.58279321647978399
17/40	139.42446220219315952
517/1200	140.22579493660153928
131/300	140.98643514933744877
177/400	141.70603232277975517
269/600	142.38424183239588745
109/240	143.02072508747820018
23/50	143.61514967224585246
559/1200	144.16718948728304252
283/600	144.67652489128390638
191/400	145.14284284307385657
29/60	145.56583704387660252
587/1200	145.94520807979556041
99/200	146.28066356447782483
601/1200	146.57191828192833936
38/75	146.81869432944136714
41/80	147.02072126061582692
311/600	147.17773622842052368
629/1200	147.28948412827476734
53/100	147.35571774110933735
643/1200	147.37619787637221577
13/24	147.35069351494297686
219/400	147.27898195191918725
83/150	147.16084893923763779
671/1200	146.9960888280926961
113/200	146.78450471111353836
137/240	146.52590856426148894
173/300	146.22012138840816922
233/400	145.86697335055463038
353/600	145.46630392465112077
713/1200	145.01796203197661641
3/5	144.52180618103672305
727/1200	143.97770460693804066
367/600	143.38553541019656652
247/400	142.74518669493720067
187/300	142.0565567064409085
151/240	141.31955396799558927
127/200	140.53409741700619663
769/1200	139.7001165403191585
97/150	138.81755150871564796
261/400	137.88635331052776595
79/120	136.90648388433120931
797/1200	135.8779162506675149
67/100	134.80063464274849259
811/1200	133.67463463609498662
409/600	132.49992327706163646
11/16	131.27651921019884534
52/75	130.00445280440270723
839/1200	128.68376627780319097
141/200	127.3145138213404345
853/1200	125.89676172097856236
43/60	124.4305884785060062
289/400	122.91608493087088122
437/600	121.35335436799955178
881/1200	119.74251264904610621
37/50	118.08368831702005574
179/240	116.3770227117391743
451/600	114.62267008105400595
303/400	112.82079769029018457
229/300	110.97158592985433689
923/1200	109.07522842094897459
31/40	107.13193211934142512
937/1200	105.14191741713150335
59/75	103.10541824246228859
317/400	101.02268215711804302
479/600	98.893970451952989202
193/240	96.719558240094356042
81/100	94.499734547862804725
979/1200	92.234802403353058855
493/600	89.925078922617286761
331/400	87.570895393393518893
5/6	85.172597356321129572
1007/1200	82.730544683585170609
169/200	80.24511165493111445
1021/1200	77.716687030991347099
257/300	75.145674123864546189
69/80	72.532490864888887579
521/600	69.877569869549845097
1049/1200	67.181358499463182671
22/25	64.444318921373586505
1063/1200	61.666928163109247401
107/120	58.849678166432580077
359/400	55.993075836727157716
271/300	53.097643089460846279
1091/1200	50.163916893365044582
183/200	47.192449310269873152
221/240	44.183807531535107645
139/150	41.138573911016621487
373/400	38.057345994508087656
563/600	34.940736545597691485
1133/1200	31.789373567879625285
19/20	28.60390032346017181
1147/1200	25.384975347698237397
577/600	22.133272460120267307
387/400	18.849480771449565651
73/75	15.534304686690150674
47/48	12.188463904205403317
197/200	8.8126934107319132179
1189/1200	5.407743472269091961
299/300	1.9743796207853087156
401/400	-1.4866173633184912718
121/120	-4.9744514730464992309
1217/1200	-8.4883115010056541515
51/50	-12.027371070021453358
1231/1200	-15.590788668229974614
619/600	-19.17770768870381219
83/80	-22.787256473669297709
313/300	-26.418548363372022888
1259/1200	-30.070681749647305209
211/200	-33.742740134251838775
1273/1200	-37.433792192012350848
16/15	-41.142891838846639576
429/400	-44.869078304711899783
647/600	-48.61137621153475132
1301/1200	-52.368795656176867847
109/100	-56.140332298489562956
263/240	-59.924967454510124807
661/600	-63.72166819485209977
443/400	-67.529387448341109547
167/150	-71.347064110947144783
1343/1200	-75.173623160063610743
9/8	-79.007975774182707248
1357/1200	-82.849019458016005183
341/300	-86.695638173108335455
457/400	-90.546702473992332906
689/600	-94.401069649930177157
277/240	-98.257583872288244398
29/25	-102.11507634758952854
1399/1200	-105.97236547628780652
703/600	-109.82825701730661098
471/400	-113.68154425838513309
71/60	-117.53100819227220988
1427/1200	-121.37541769880855234
239/200	-125.21352973293634406
1441/1200	-129.04408951867428372
181/150	-132.86583074909505916
97/80	-136.67747579234112515
731/600	-140.47773590371351151
1469/1200	-144.2653114438672122
123/100	-148.03889210314550018
1483/1200	-151.79715713208427582
149/120	-155.53877557811628909
499/400	-159.2624065285037771
94/75	-162.96669935952672909
1511/1200	-166.65029399195262946
253/200	-170.31182115281213725
61/48	-173.94990264350373582
383/300	-177.56315161424893077
513/400	-181.15017284491808575
773/600	-184.70956303224546589
1553/1200	-188.23991108345050594
13/10	-191.73979841628073575
1567/1200	-195.20779926549017805
787/600	-198.64248099576538398
527/400	-202.04240442110958906
397/300	-205.40612413069375702
319/240	-208.73218882118153066
267/200	-212.01914163553332776
1609/1200	-215.26552050829300567
101/75	-218.46985851735867134
541/400	-221.63068424223733253
163/120	-224.74652212878117292
1637/1200	-227.81589286040128663
137/100	-230.83731373575272781
1651/1200	-233.80929905288271762
829/600	-236.73036049983180445
111/80	-239.59900755167569343
209/150	-242.41374787399334831
1679/1200	-245.17308773274482265
281/200	-247.87553241054009803
1693/1200	-250.51958662927799441
17/12	-253.10375497913197258
569/400	-255.62654235385737005
857/600	-258.08645439239230064
1721/1200	-260.48199792672210393
36/25	-262.81168143597485405
347/240	-265.07401550671302809
871/600	-267.26751329938399283
583/400	-269.39069102088949451
439/300	-271.4420684032318305
1763/1200	-273.42016918819184385
59/40	-275.32352161799131194
1777/1200	-277.15065893188969957
223/150	-278.90011986866261402
597/400	-280.57044917490663656
899/600	-282.16019811911250998
361/240	-283.66792501144593715
151/100	-285.09219572917249033
1819/1200	-286.43158424766034532
913/600	-287.68467317689174008
611/400	-288.85005430341121263
23/15	-289.92632913763579986
1847/1200	-290.91210946644947646
309/200	-291.80601791100118306
1861/1200	-292.60668848962283376
467/300	-293.31276718578070744
25/16	-293.9229125209706142
941/600	-294.43579613246418785
1889/1200	-294.85010335581058988
79/50	-295.16453381199481779
1903/1200	-295.37780199915069359
191/120	-295.48863788872346636
639/400	-295.49578752597379582
481/300	-295.39801363471169424
1931/1200	-295.1940962261457903
323/200	-294.88283321173004247
389/240	-294.4630410198867716
122/75	-293.93355521648160279
653/400	-293.29323112892260619
983/600	-292.54094447375260615
1973/1200	-291.67559198760028802
33/20	-290.69609206135237311
1987/1200	-289.60138537740575567
997/600	-288.39043554985510125
667/400	-287.06222976746799523
251/150	-285.61577943929630346
403/240	-284.05012084276896518
337/200	-282.3643157741079824
2029/1200	-280.55745220090590062
509/300	-278.62864491669959331
681/400	-276.57703619737166939
41/24	-274.40179645920731776
2057/1200	-272.10212491843088905
43/25	-269.67725025204299068
2071/1200	-267.12643125977534039
1039/600	-264.44895752697708437
139/80	-261.64415008824274186
523/300	-258.7113620915883884
2099/1200	-255.64997946297913597
351/200	-252.45942157100741227
2113/1200	-249.13914189151798251
53/30	-245.68862867197209816
709/400	-242.10740559533959835
1067/600	-238.39503244330423251
2141/1200	-234.55110575856391813
179/100	-230.57525950600409723
431/240	-226.46716573251880959
1081/600	-222.22653522525056181
723/400	-217.85311816801653983
136/75	-213.34670479568519004
2183/1200	-208.70712604626368222
73/40	-203.93425421045326642
2197/1200	-199.0280035784260486
551/300	-193.98833108357323627
737/400	-188.81523694297144778
1109/600	-183.50876529431023839
89/48	-178.06900482902057408
93/50	-172.49608942134058269
2239/1200	-166.79019875305153094
1123/600	-160.95155893361361941
751/400	-154.98044311542785407
113/60	-148.87717210394694727
2267/1200	-142.64211496235492169
379/200	-136.27568961053184189
2281/1200	-129.77836341801687933
143/75	-123.15065379067973129
153/80	-116.39312875080726251
1151/600	-109.50640751030912313
2309/1200	-102.49116103674301856
193/100	-95.348112611857269223
2323/1200	-88.078038382345300537
233/120	-80.681767902503750137
779/400	-73.160184668482969909
293/150	-65.514226643815838111
2351/1200	-57.744886775907982921
393/200	-49.853213503169755207
473/240	-41.840311252467577066
593/300	-33.707340926569635592
793/400	-25.455520381258290416
1193/600	-17.086124891779020627
2393/1200	-8.6004876082932539227
2	0

==> gMeix_limit.dat <==
-5	0.020833333333333333333
-5993/1200	0.02104069916135305329
-2993/600	0.021249786943139936832
-1993/400	0.021460605737522217435
-1493/300	0.021673164560795393544
-1193/240	0.021887472384565742231
-993/200	0.022103538133554883653
-5951/1200	0.022321370683364907291
-743/150	0.022540978858203566879
-1979/400	0.022762371428569046833
-593/120	0.022985557108893798918
-5923/1200	0.023210544555146943793
-493/100	0.023437342362394727977
-5909/1200	0.023665959062318522691
-2951/600	0.023896403120689846936
-393/80	0.024128682934801893075
-368/75	0.024362806830857029073
-5881/1200	0.024598783061309747491
-979/200	0.024836619802164527214
-5867/1200	0.025076325150228069801
-293/60	0.0253179071203153683
-1951/400	0.025561373642409062233
-2923/600	0.025806732558771528452
-5839/1200	0.026053991621009153426
-243/50	0.026303158487088228538
-233/48	0.026554240718301905845
-2909/600	0.026807245776187647773
-1937/400	0.027062181019394600143
-1451/300	0.027319053700500313937
-5797/1200	0.027577870962776237171
-193/40	0.027838639836901394277
-5783/1200	0.028101367237623666392
-361/75	0.028366059960368081995
-1923/400	0.028632724677791523371
-2881/600	0.028901367936283250467
-1151/240	0.029171996152410639766
-479/100	0.029444615609309531919
-5741/1200	0.029719232453018577997
-2867/600	0.02999585268875697038
-1909/400	0.030274482177144940437
-143/30	0.03055512663036640138
-5713/1200	0.03083779160827311087
-951/200	0.031122482514429724193
-5699/1200	0.031409204592099105111
-1423/300	0.031697962920167257769
-379/80	0.031988762409007239397
-2839/600	0.032281607796281409874
-5671/1200	0.032576503642681370645
-118/25	0.032873454327604941886
-5657/1200	0.033172464044769523285
-113/24	0.033473536797761180318
-1881/400	0.033776676395518794403
-1409/300	0.034081886447752611941
-5629/1200	0.034389170360296523829
-937/200	0.03469853133039340372
-1123/240	0.035009972341912830002
-701/150	0.035323496160500513212
-1867/400	0.035639105328658747427
-2797/600	0.035956802160757200989
-5587/1200	0.036276588737973358857
-93/20	0.036598466903161925794
-5573/1200	0.036922438255652496641
-2783/600	0.037248504145974796964
-1853/400	0.037576665670510794495
-347/75	0.037906923666072978964
-1109/240	0.038239278704408105155
-923/200	0.038573731086625691337
-5531/1200	0.038910280837550562567
-1381/300	0.039248927699998725818
-1839/400	0.039589671128975861376
-551/120	0.039932510285797712539
-5503/1200	0.040277444032131653272
-229/50	0.040624470923958711224
-5489/1200	0.040973589205455321288
-2741/600	0.041324796802794082783
-73/16	0.041678091317862791258
-1367/300	0.042033470021901014015
-5461/1200	0.042390929849053476506
-909/200	0.042750467389839525041
-5447/1200	0.043112078884537929478
-68/15	0.043475760216486288012
-1811/400	0.043841506905294294645
-2713/600	0.044209314099970128496
-5419/1200	0.044579176571959222807
-451/100	0.044951088708094670276
-1081/240	0.045325044503458520231
-2699/600	0.045701037554153222154
-1797/400	0.046079061049982469175
-673/150	0.04645910776704069433
-5377/1200	0.046841170060210471755
-179/40	0.047225239855567074374
-5363/1200	0.047611308642689439227
-1339/300	0.047999367466876791262
-1783/400	0.048389406921270176191
-2671/600	0.04878141713887815298
-1067/240	0.049175387784505896553
-111/25	0.049571308046586961515
-5321/1200	0.049969166628916958012
-2657/600	0.050368951742288391286
-1769/400	0.050770651096025917122
-53/12	0.051174251889421266094
-5293/1200	0.05157974080306709042
-881/200	0.051987103990088988284
-5279/1200	0.052396327067274961652
-659/150	0.05280739510610156498
-351/80	0.053220292623656003686
-2629/600	0.053635003573453442963
-5251/1200	0.054051511336148789299
-437/100	0.054469798710142209087
-5237/1200	0.054889847902077650887
-523/120	0.055311640517233640214
-1741/400	0.055735157549805618269
-326/75	0.056160379373079098729
-5209/1200	0.056587285729492919573
-867/200	0.057015855720591870024
-1039/240	0.057446067796867975923
-1297/300	0.057877899747489730325
-1727/400	0.058311328689918559737
-2587/600	0.058746331059411820319
-5167/1200	0.059182882598411622358
-43/10	0.059620958345818785677
-5153/1200	0.060060532626151233049
-2573/600	0.060501579038586133427
-1713/400	0.060944070445885111704
-1283/300	0.061387978963201846849
-205/48	0.06183327594677138565
-853/200	0.062279931982480504866
-5111/1200	0.06272791687431846046
-319/75	0.063177199632707468615
-1699/400	0.063627748462712269585
-509/120	0.064079530752128131966
-5083/1200	0.064532513059446661805
-423/100	0.064986661101698788027
-5069/1200	0.065441939742174302964
-2531/600	0.065898312978017344395
-337/80	0.066355743927697213342
-631/150	0.066814194818353929975
-5041/1200	0.067273626973017938438
-839/200	0.067734000797703380018
-5027/1200	0.068195275768374363118
-251/60	0.068657410417783667697
-1671/400	0.069120362322183331416
-2503/600	0.069584088087906574573
-4999/1200	0.070048543337820531052
-104/25	0.070513682697649262972
-997/240	0.070979459782166547482
-2489/600	0.071445827181257935243
-1657/400	0.071912736445851591519
-1241/300	0.072380138073717442549
-4957/1200	0.072847981495134161912
-33/8	0.073316215058423543989
-4943/1200	0.07378478601535182437
-617/150	0.074253640506397520113
-1643/400	0.074722723545885376178
-2461/600	0.075191979006986018162
-983/240	0.075661349606580925569
-409/100	0.076130776889992354348
-4901/1200	0.076600201215577852314
-2447/600	0.077069561739189026296
-1629/400	0.077538796398494235456
-61/15	0.078007841897164901261
-4873/1200	0.07847663368892514093
-811/200	0.078945105961464448015
-4859/1200	0.07941319162021316089
-1213/300	0.079880822271980477572
-323/80	0.080347928208454793234
-2419/600	0.080814438389566155221
-4831/1200	0.081280280426710649171
-201/50	0.081745380565836549118
-4817/1200	0.082209663670392084123
-481/120	0.082673053204134694092
-1601/400	0.08313547121380166801
-1199/300	0.083596838311642078808
-4789/1200	0.08405707365780995054
-797/200	0.084516094942618615454
-191/48	0.084973818368656240929
-298/75	0.085430158632762529054
-1587/400	0.085885028907866614993
-2377/600	0.086338340824686214014
-4747/1200	0.086790004453288091385
-79/20	0.087239928284509954075
-4733/1200	0.087688019211243888477
-2363/600	0.088134182509581494124
-1573/400	0.088578321819820889646
-589/150	0.089020339127335793991
-941/240	0.089460134743306913239
-783/200	0.089897607285315891144
-4691/1200	0.090332653657802109933
-1171/300	0.09076516903238265672
-1559/400	0.091195046828035800372
-467/120	0.091622178691148353608
-4663/1200	0.092046454475427325648
-97/25	0.092467762221676301816
-4649/1200	0.092885988137437018144
-2321/600	0.093301016576496631229
-309/80	0.093712730018261216419
-1157/300	0.09412100904699606073
-4621/1200	0.094525732330933350901
-769/200	0.094926776601247891501
-4607/1200	0.095324016630901523183
-23/6	0.095717325213356946918
-1531/400	0.096106573141161696396
-2293/600	0.096491629184403037771
-4579/1200	0.096872360069034613516
-381/100	0.097248630455075685372
-913/240	0.097620302914683870241
-2279/600	0.097987237910102302366
-1517/400	0.098349293771482195254
-284/75	0.098706326674581817624
-4537/1200	0.099058190618342939064
-151/40	0.099404737402345843207
-4523/1200	0.099745816604144048993
-1129/300	0.10008127555647992402
-1503/400	0.10041095932438241812
-2251/600	0.10073471068214819006
-899/240	0.10105237009020744581
-187/50	0.10136377567187585296
-4481/1200	0.10166876318999394271
-2237/600	0.10196716602345545858
-1489/400	0.10225881514362615911
-223/60	0.10254353909065463101
-4453/1200	0.10282116394967671872
-741/200	0.10309151332691522706
-4439/1200	0.10335440832567660468
-277/75	0.10360966752224636796
-59/16	0.10385710694168507769
-2209/600	0.10409654003352673437
-4411/1200	0.10432777764738151194
-367/100	0.10455062800844480486
-4397/1200	0.10476489669291461907
-439/120	0.10497038660331939382
-1461/400	0.1051668979437583985
-547/150	0.10535422819505690688
-4369/1200	0.10553217208983840949
-727/200	0.10570052158751618497
-871/240	0.10585906584920661116
-1087/300	0.10600759121256665801
-1447/400	0.10614588116655806647
-2167/600	0.10627371632614078
-4327/1200	0.10639087440689825915
-18/5	0.10649713019959737395
-4313/1200	0.106592255544685634
-2153/600	0.10667601930672858218
-1433/400	0.1067481873487902449
-1073/300	0.10680852250675959916
-857/240	0.10685678456362608553
-713/200	0.10689273022370726519
-4271/1200	0.10691611308683178964
-533/150	0.10692668362248092242
-1419/400	0.10692418914389192429
-85/24	0.10690837378212668577
-4243/1200	0.10687897846010906483
-353/100	0.10683574086663446162
-4229/1200	0.10677839543035523756
-2111/600	0.1067066732937456623
-281/80	0.10662030228705014885
-263/75	0.10651900690221861537
-4201/1200	0.1064025082668328904
-699/200	0.10627052411802815842
-4187/1200	0.10612276877641352261
-209/60	0.10595895311999584344
-1391/400	0.10577878455811109366
-2083/600	0.10558196700536755346
-4159/1200	0.10536820085560525361
-173/50	0.10513718295587615911
-829/240	0.10488860658044967175
-2069/600	0.10462216140484811652
-1377/400	0.10433753347991696428
-1031/300	0.1040344052059346316
-4117/1200	0.10371245530676678788
-137/40	0.10337135880407018997
-4103/1200	0.10301078699155115552
-256/75	0.10263040740928387845
-1363/400	0.10222988381809388237
-2041/600	0.10180887617401200164
-163/48	0.10136704060280437446
-339/100	0.10090402937458402747
-4061/1200	0.10041949087850972795
-2027/600	0.099913069597577876901
-1349/400	0.099384406083513313996
-101/30	0.098833136931765004898
-4033/1200	0.098258894756612680742
-671/200	0.097661308166390600546
-4019/1200	0.097040001738834708775
-1003/300	0.096394595996559562681
-267/80	0.095724707382671507312
-1999/600	0.095029948236524680238
-3991/1200	0.094309926769626532944
-83/25	0.093564247041699661736
-3977/1200	0.092792508936906847606
-397/120	0.091994308140246312045
-1321/400	0.091169236114124304086
-989/300	0.090316880075112243065
-3949/1200	0.089436822970895751526
-657/200	0.088528643457423023532
-787/240	0.087591915876260085229
-491/150	0.08662621023216061693
-1307/400	0.08563109217085811921
-1957/600	0.084606122957088319473
-3907/1200	0.083550859452849830264
-13/4	0.082464854095911186134
-3893/1200	0.08134765487857250219
-1943/600	0.080198805326690114559
-1293/400	0.079017844478972680783
-242/75	0.077804306866557336775
-773/240	0.076557722492874626217
-643/200	0.075277616813811038328
-3851/1200	0.073963510718178110631
-961/300	0.072614920508497174779
-1279/400	0.071231357882108945602
-383/120	0.069812329912617276318
-3823/1200	0.068357339031676526303
-159/50	0.066865883011132111888
-3809/1200	0.065337454945523935419
-1901/600	0.063771543234962513117
-253/80	0.062167631568387748307
-947/300	0.060525198907220423075
-3781/1200	0.058843719469416608615
-629/200	0.057122662713935322191
-3767/1200	0.055361493325629886914
-47/15	0.053559671200573579341
-1251/400	0.051716651431830279167
-1873/600	0.049831884295680965143
-3739/1200	0.047904815238317031596
-311/100	0.045934884863011530726
-149/48	0.043921528917779577016
-1859/600	0.041864178283539281755
-1237/400	0.039762258962784717678
-463/150	0.037615192068782546184
-3697/1200	0.035422393815304072337
-123/40	0.033183275506904626045
-3683/1200	0.03089724352976230121
-919/300	0.028563699343088218441
-1223/400	0.026182039471120610953
-1831/600	0.02375165549571516753
-731/240	0.02127193404954420101
-76/25	0.018742256809917345405
-3641/1200	0.016162000493236619747
-1817/600	0.013530536850098831752
-1209/400	0.010847232661058429614
-181/60	0.0081114497330640455268
-3613/1200	0.0053225448965821098797
-601/200	0.002479870003421050503
-3599/1200	-0.00041722807473027326342
-449/150	-0.0033694074470361164768
-239/80	-0.0063773312035054539168
-1789/600	-0.0094416674142275889795
-3571/1200	-0.01256308912783757511
-297/100	-0.015742274369197123697
-3557/1200	-0.018979906136276537485
-71/24	-0.022276672396223073889
-1181/400	-0.025633266080601008176
-221/75	-0.02905038507978853232
-3529/1200	-0.032528732236516491512
-587/200	-0.036069015338533826793
-703/240	-0.039671947110384459188
-877/300	-0.043338245204280218039
-1167/400	-0.047068632190054283978
-1747/600	-0.050863835544179485311
-3487/1200	-0.054724587637835655355
-29/10	-0.058651625724010127703
-3473/1200	-0.062645691923615316394
-1733/600	-0.066707533210607198687
-1153/400	-0.070837901396088389495
-863/300	-0.07503755311137936874
-689/240	-0.079307249790041295804
-573/200	-0.083647757648833719063
-3431/1200	-0.088059847667590363202
-214/75	-0.092544295567996052585
-1139/400	-0.097101881791247705635
-341/120	-0.10173339147458221277
-3403/1200	-0.10643961442665388918
-283/100	-0.11122134510174407372
-3389/1200	-0.11607938257278532601
-1691/600	-0.12101453050318255633
-45/16	-0.1260275971174133066
-421/150	-0.13111939517038928514
-3361/1200	-0.13629074191556114508
-559/200	-0.14154245907174838318
-3347/1200	-0.14687537278867612594
-167/60	-0.15229031361120046019
-1111/400	-0.15778811644220385823
-1663/600	-0.16336962050414214147
-3319/1200	-0.16903566929922432299
-69/25	-0.17478711056820656651
-661/240	-0.18062479624778139965
-1649/600	-0.18654958242654322035
-1097/400	-0.19256232929951103926
-821/300	-0.19866390112118930646
-3277/1200	-0.2048551661571475786
-109/40	-0.21113699663409969266
-3263/1200	-0.2175102686884630247
-407/150	-0.22397586231337832656
-1083/400	-0.23053466130417055055
-1621/600	-0.2371875532022309916
-647/240	-0.24393542923730099825
-269/100	-0.25077918426813742881
-3221/1200	-0.257719716721539956
-1607/600	-0.26475792852972025384
-1069/400	-0.27189472506599303311
-8/3	-0.27913101507876882814
-3193/1200	-0.28646771062382837598
-531/200	-0.29390572699485837136
-3179/1200	-0.30144598265222832586
-793/300	-0.30908939914998820794
-211/80	-0.31683690106106649248
-1579/600	-0.32468941590064820308
-3151/1200	-0.33264787404771248939
-131/50	-0.34071320866470924372
-3137/1200	-0.34888635561535422675
-313/120	-0.35716825338052214211
-1041/400	-0.36555984297221707267
-779/300	-0.3740620678455996687
-3109/1200	-0.38267587380905045949
-517/200	-0.39140220893224864535
-619/240	-0.40024202345224571636
-193/75	-0.40919626967751323838
-1027/400	-0.41826590188994414481
-1537/600	-0.42745187624478687559
-3067/1200	-0.43675515066849171183
-51/20	-0.44617668475444866687
-3053/1200	-0.45571743965659631094
-1523/600	-0.46537837798088092821
-1013/400	-0.47516046367454543186
-379/150	-0.48506466191322749384
-121/48	-0.49509193898584638332
-503/200	-0.5052432621772580494
-3011/1200	-0.51551959964865803144
-751/300	-0.52592192031571183267
-999/400	-0.53645119372439245193
-299/120	-0.54710838992450483177
-2983/1200	-0.5578944793408770515
-62/25	-0.5688104326421981695
-2969/1200	-0.57985722060748270082
-1481/600	-0.5910358139901418041
-197/80	-0.60234718337964134604
-737/300	-0.61379229906072711212
-2941/1200	-0.62537213087019753909
-489/200	-0.6370876480512044587
-2927/1200	-0.64893981910506246168
-73/30	-0.66092961164054761874
-971/400	-0.67305799222066642865
-1453/600	-0.68532592620687600472
-2899/1200	-0.69773437760073665916
-241/100	-0.71028430888297819989
-577/240	-0.72297668084996141741
-1439/600	-0.73581245244751640932
-957/400	-0.74879258060213956837
-179/75	-0.76191802004953124499
-2857/1200	-0.77518972316045628939
-19/8	-0.78860863976390987928
-2843/1200	-0.80217571696757124927
-709/300	-0.8158918989755281557
-943/400	-0.82975812690325513695
-1411/600	-0.84377533858982886392
-563/240	-0.857944468407364119
-117/50	-0.87226644706765419363
-2801/1200	-0.88674220142599975579
-1397/600	-0.90137265428221050869
-929/400	-0.91615872417876424096
-139/60	-0.93110132519610815735
-2773/1200	-0.94620136674508767634
-461/200	-0.96145975335648818879
-2759/1200	-0.97687738446767558847
-172/75	-0.99245515420632171228
-183/80	-1.0081939511712011645
-1369/600	-1.0240946582100463464
-2731/1200	-1.0401581521944478695
-227/100	-1.056385303791787897
-2717/1200	-1.0727769772341943386
-271/120	-1.0893340300845042072
-901/400	-1.1060573129992248515
-337/150	-1.1229476694884821814
-2689/1200	-1.1400059356729454306
-447/200	-1.1572329400377184276
-107/48	-1.1746295031831877929
-667/300	-1.1921964375728189336
-887/400	-1.2099345472778911718
-1327/600	-1.2278446277191638243
-2647/1200	-1.2459274654054655368
-11/5	-1.2641838376691996803
-2633/1200	-1.28261451239875913
-1313/600	-1.3012202477678442725
-873/400	-1.320001791961678627
-653/300	-1.3389598829001170143
-521/240	-1.3580952479576417737
-433/200	-1.3774086036802431014
-2591/1200	-1.3969006554991801746
-323/150	-1.4165720974416203267
-859/400	-1.4364236118381541547
-257/120	-1.4564558690271850672
-2563/1200	-1.4766695270561924244
-213/100	-1.4970652313798680768
-2549/1200	-1.5176436145551267764
-1271/600	-1.5384052959329916204
-169/80	-1.5593508813473563798
-158/75	-1.5804809628006272812
-2521/1200	-1.6017961181462475295
-419/200	-1.623296910768108604
-2507/1200	-1.6449838892568531091
-25/12	-1.6668575870830747331
-831/400	-1.6889185222674216487
-1243/600	-1.711167197047610489
-2479/1200	-1.7336040975423588429
-103/50	-1.756229693412245044
-493/240	-1.7790444375175048684
-1229/600	-1.802048765572775616
-817/400	-1.8252430957987989224
-611/300	-1.8486278285710945389
-2437/1200	-1.8722033460656182226
-81/40	-1.8959700119014177974
-2423/1200	-1.9199281707803023866
-151/75	-1.9440781481235407655
-803/400	-1.9684202497056057552
-1201/600	-1.9929547612849825611
-479/240	-2.0176819482320599594
-199/100	-2.042602055154124255
-2381/1200	-2.067715305517476966
-1187/600	-2.0930219012666982395
-789/400	-2.1185220224410790725
-59/30	-2.1442158267882464944
-2353/1200	-2.1701034493750069662
-391/200	-2.1961850021954343726
-2339/1200	-2.2224605737762301142
-583/300	-2.248930228779383961
-31/16	-2.2755940076021654952
-1159/600	-2.3024519259744771581
-2311/1200	-2.3295039745536011206
-48/25	-2.3567501185163734134
-2297/1200	-2.3841902971488199957
-229/120	-2.4118244234332906943
-761/400	-2.4396523836331282176
-569/300	-2.4676740368749107426
-2269/1200	-2.495889214728307878
-377/200	-2.5242977207835911348
-451/240	-2.5528993302268413813
-281/150	-2.5816937894128971156
-747/400	-2.6106808154360887763
-1117/600	-2.6398600956988057024
-2227/1200	-2.6692312874779437728
-37/20	-2.6987940174892831894
-2213/1200	-2.7285478814498473166
-1103/600	-2.7584924436382949618
-733/400	-2.7886272364533999678
-137/75	-2.8189517599706734935
-437/240	-2.849465481497185882
-363/200	-2.8801678351246465591
-2171/1200	-2.9110582212808019594
-541/300	-2.9421360062792130618
-719/400	-2.9734005218674757038
-43/24	-3.004851064773948463
-2143/1200	-3.0364868962530545224
-89/50	-3.068307241629225586
-2129/1200	-3.1003112898395575778
-1061/600	-3.1324981929752495421
-141/80	-3.1648670658218988649
-527/300	-3.1974169853987276568
-2101/1200	-3.230146990496816875
-349/200	-3.2630560812164265175
-2087/1200	-3.2961432185034819947
-26/15	-3.3294073236853085738
-691/400	-3.3628472780056975996
-1033/600	-3.3964619221593900175
-2059/1200	-3.4302500558260645697
-171/100	-3.4642104372039198892
-409/240	-3.498341782542941597
-1019/600	-3.5326427656779473955
-677/400	-3.5671120175615050622
-253/150	-3.6017481257968201733
-2017/1200	-3.6365496341706923256
-67/40	-3.6715150421866405857
-2003/1200	-3.7066428045983008682
-499/300	-3.7419313309431999318
-663/400	-3.7773789850770126914
-991/600	-3.81298408470841156
-79/48	-3.8487449009346185743
-41/25	-3.8846596577777731051
-1961/1200	-3.9207265317222300208
-977/600	-3.9569436512529052523
-649/400	-3.9933090963947878021
-97/60	-4.0298208982537393473
-1933/1200	-4.0664770385587047115
-321/200	-4.103275449205458613
-1919/1200	-4.1402140118020162497
-239/150	-4.1772905572158374396
-127/80	-4.2145028651229562139
-949/600	-4.2518486635591699449
-1891/1200	-4.2893256284734242915
-157/100	-4.3269313832835324562
-1877/1200	-4.3646634984343694698
-187/120	-4.4025194909586844538
-621/400	-4.440496824040676056
-116/75	-4.4785929065824785076
-1849/1200	-4.5168050927737080178
-307/200	-4.5551306816642214931
-367/240	-4.5935669167402418547
-457/300	-4.6321109855040065182
-607/400	-4.6707600190570979014
-907/600	-4.7095110916876171339
-1807/1200	-4.7483612204613644581
-3/2	-4.7873073648171921353
-1793/1200	-4.8263464261666979982
-893/600	-4.8654752474984301283
-593/400	-4.9046906129867754762
-443/300	-4.9439892476057075901
-353/240	-4.9833678167475709654
-293/200	-5.0228229258470818875
-1751/1200	-5.0623511200107279908
-109/75	-5.1019488836517511234
-579/400	-5.1416126401309004646
-173/120	-5.1813387514031452101
-1723/1200	-5.2211235176705385015
-143/100	-5.260963177041426645
-1709/1200	-5.3008539051962000261
-851/600	-5.3407918150597844938
-113/80	-5.3807729564810743482
-211/150	-5.4207933159195104261
-1681/1200	-5.4608488161390091364
-279/200	-5.5009353159094506499
-1667/1200	-5.541048609715936795
-83/60	-5.5811844274760315592
-551/400	-5.6213384342651994257
-823/600	-5.661506230050659114
-1639/1200	-5.7016833494338726079
-34/25	-5.7418652614018916749
-65/48	-5.7820473690877863825
-809/600	-5.8222250095403824144
-537/400	-5.862393453503536272
-401/300	-5.9025479052051797188
-1597/1200	-5.9426835021563670877
-53/40	-5.9827953149605613122
-1583/1200	-6.0228783471333967783
-197/150	-6.0629275349331593068
-523/400	-6.1029377472022257763
-781/600	-6.1429037852197080772
-311/240	-6.1828203825655482525
-129/100	-6.222682204996313823
-1541/1200	-6.2624838503329444181
-767/600	-6.3022198483607029343
-509/400	-6.3418846607415865244
-19/15	-6.3814726809394547715
-1513/1200	-6.420978234158134436
-251/200	-6.4603955772927621646
-1499/1200	-6.4997188988946285301
-373/300	-6.5389423191497887155
-99/80	-6.5780598898717070785
-739/600	-6.6170655945082047196
-1471/1200	-6.6559533481629810313
-61/50	-6.6947169976319820321
-1457/1200	-6.7333503214548900749
-29/24	-6.7718470299820112748
-481/400	-6.8102007654568387141
-359/300	-6.8484051021145711635
-1429/1200	-6.8864535462968686923
-237/200	-6.9243395365831281409
-283/240	-6.9620564439385629798
-88/75	-6.9995975718793735936
-467/400	-7.0369561566552954898
-697/600	-7.0741253674498143536
-1387/1200	-7.1110983065983382403
-23/20	-7.1478680098246185158
-1373/1200	-7.1844274464957124284
-683/600	-7.2207695198957814096
-453/400	-7.256887067519020368
-169/150	-7.2927728613820143435
-269/240	-7.3284196083558199455
-223/200	-7.3638199505180699828
-1331/1200	-7.3989664655254006314
-331/300	-7.4338516670065013496
-439/400	-7.468468004976088559
-131/120	-7.5028078662701048474
-1303/1200	-7.5368635750024461247
-27/25	-7.5706273930435197654
-1289/1200	-7.6040915205209373058
-641/600	-7.6372480963426457268
-17/16	-7.6700891987428017373
-317/300	-7.7026068458506937899
-1261/1200	-7.7347929962830167902
-209/200	-7.7666395497598046208
-1247/1200	-7.7981383477443256701
-31/30	-7.8292811741072465503
-411/400	-7.8600597558153690951
-613/600	-7.8904657636452455433
-1219/1200	-7.9204908129219765491
-101/100	-7.9501264642834962985
-241/240	-7.9793642244706485566
-599/600	-8.0081955471433569266
-397/400	-8.0366118337231919571
-74/75	-8.0646044342626369897
-1177/1200	-8.0921646483413538011
-39/40	-8.1192837259897481446
-1163/1200	-8.1459528686401342506
-289/300	-8.1721632301057961868
-383/400	-8.1979059175882427149
-571/600	-8.2231719927129509087
-227/240	-8.2479524725938923053
-47/50	-8.272238330927133763
-1121/1200	-8.2960204991138034764
-557/600	-8.3192898674127107641
-369/400	-8.3420372861229062785
-11/12	-8.3642535667964672099
-1093/1200	-8.3859294834817898437
-181/200	-8.4070557739976694927
-1079/1200	-8.4276231412384453618
-67/75	-8.4476222545104853002
-71/80	-8.4670437509002826647
-529/600	-8.485878236674434645
-1051/1200	-8.5041162887117683951
-87/100	-8.521748455967878163
-1037/1200	-8.5387652609723333153
-103/120	-8.5551572013588137179
-341/400	-8.5709147514284253419
-127/150	-8.5860283637464452299
-1009/1200	-8.6004884707727410631
-167/200	-8.6142854865261065293
-199/240	-8.6274098082827494867
-247/300	-8.6398518183091655557
-327/400	-8.6516018856296252511
-487/600	-8.6626503678284980759
-967/1200	-8.6729876128876321463
-4/5	-8.6826039610590028936
-953/1200	-8.6914897467728391963
-473/600	-8.6996353005814299276
-313/400	-8.7070309511388083628
-233/300	-8.7136670272165061672
-37/48	-8.7195338597555627898
-153/200	-8.724621783954969998
-911/1200	-8.7289211413967250275
-113/150	-8.7324222822076593597
-299/400	-8.735115567258203498
-89/120	-8.7369913703982412769
-883/1200	-8.7380400807302002061
-73/100	-8.7382521049195171248
-869/1200	-8.7376178695426110169
-431/600	-8.7361278234724872088
-57/80	-8.7337724403020893439
-53/75	-8.7305422208055074914
-841/1200	-8.7264276954371425038
-139/200	-8.7214194268689182851
-827/1200	-8.7155080125656249675
-41/60	-8.7086840873984671152
-271/400	-8.7009383262968819759
-403/600	-8.6922614469386834919
-799/1200	-8.6826442124785782414
-33/50	-8.67207743431508973
-157/240	-8.660551974895917464
-389/600	-8.6480587505617470314
-257/400	-8.6345887344285169781
-191/300	-8.6201329593081375949
-757/1200	-8.6046825206676458323
-5/8	-8.5882285796267694196
-743/1200	-8.5707623659938618929
-46/75	-8.552275181340158623
-243/400	-8.5327584021122920796
-361/600	-8.512203482782992475
-143/240	-8.4906019590398875863
-59/100	-8.4679454510123029727
-701/1200	-8.4442256665359509666
-347/600	-8.419434404455383738
-229/400	-8.3935635579640723912
-17/30	-8.3666051179819604721
-673/1200	-8.3385511765703264164
-111/200	-8.3093939303837753762
-659/1200	-8.2791256841591665053
-163/300	-8.2477388542412671708
-43/80	-8.215225972144910685
-319/600	-8.1815796881534190182
-631/1200	-8.1467927749530365524
-13/25	-8.1108581313031052795
-617/1200	-8.0737687857416959163
-61/120	-8.0355179003263932214
-201/400	-7.9960987744099173362
-149/300	-7.9555048484502462469
-589/1200	-7.9137297078548874684
-97/200	-7.8707670868589297846
-23/48	-7.8266108724364883431
-71/150	-7.7812551082451385964
-187/400	-7.7346939986029165007
-277/600	-7.6869219124974440329
-547/1200	-7.6379333876267204625
-9/20	-7.5877231344711009163
-533/1200	-7.5362860403959646045
-263/600	-7.4836171737845556317
-173/400	-7.4297117882004595971
-32/75	-7.3745653265791591983
-101/240	-7.318173425448091784
-83/200	-7.2605319191746112652
-491/1200	-7.2016368442412359777
-121/300	-7.1414844435475430062
-159/400	-7.0800711707380481189
-47/120	-7.0173936945553888325
-463/1200	-6.9534489032181062249
-19/50	-6.8882339088222989395
-449/1200	-6.8217460517664003841
-221/600	-6.7539829051983074124
-29/80	-6.6849422794840658008
-107/300	-6.6146222266972945847
-421/1200	-6.5430210451285078075
-69/200	-6.4701372838134684607
-407/1200	-6.3959697470796853573
-1/3	-6.3205174991101393795
-131/400	-6.2437798685233009896
-193/600	-6.1657564529684760742
-379/1200	-6.0864471237354921278
-31/100	-6.0058520303777114585
-73/240	-5.9239716053473325282
-179/600	-5.8408065686419147206
-117/400	-5.7563579324610357673
-43/150	-5.6706270058719647554
-337/1200	-5.5836153994832070944
-11/40	-5.4953250301247510403
-323/1200	-5.4057581255338183577
-79/300	-5.3149172290448944601
-103/400	-5.2228052042827858936
-151/600	-5.1294252398574253434
-59/240	-5.0347808540591164247
-6/25	-4.9388758995528824013
-281/1200	-4.8417145680705546351
-137/600	-4.7433013950992080327
-89/400	-4.6436412645645220111
-13/60	-4.5427394135076165694
-253/1200	-4.4406014367538839212
-41/200	-4.3372332915723068297
-239/1200	-4.232641302323725291
-29/150	-4.1268321650964835384
-3/16	-4.0198129523278595011
-109/600	-3.9115911174096488467
-211/1200	-3.8021744992762455732
-17/100	-3.6915713269735308042
-197/1200	-3.5797902242068509843
-19/120	-3.4668402138663360742
-61/400	-3.3527307225277776196
-11/75	-3.2374715849272557179
-169/1200	-3.1210730484076729401
-27/200	-3.0035457773353221895
-31/240	-2.8849008574845843026
-37/300	-2.7651498003888199302
-47/400	-2.6443045476554888806
-67/600	-2.5223774752434986795
-127/1200	-2.3993813977007526029
-1/10	-2.275329572359835886
-113/1200	-2.1502357034897472046
-53/600	-2.0241139464015508849
-33/400	-1.8969789115057936222
-23/300	-1.7688456683194977972
-17/240	-1.6397297494205117755
-13/200	-1.5096471543469658746
-71/1200	-1.3786143534395509929
-4/75	-1.2466482916243052273
-19/400	-1.1137663921335621749
-1/24	-0.9799865601626830245
-43/1200	-0.84532718646016301354
-3/100	-0.70980715084867136823
-29/1200	-0.57344582567455246163
-11/600	-0.43626307918328464274
-1/80	-0.29827927881836201133
-1/150	-0.1595152944410333569
-1/1200	-0.019992501468301557199
1/200	0.12026721607344404279
13/1200	0.26124146258182036388
1/60	0.40290732800155696712
9/400	0.54524138504003484495
17/600	0.6882196864780064453
41/1200	0.831817762578275564
1/25	0.97601061859514532411
11/240	1.1207727323874717919
31/600	1.266078052138189841
23/400	1.411899994183206655
19/300	1.5582114409525867338
83/1200	1.7049847390269804265
3/40	1.8521916973122758374
97/1200	1.9998035853354814165
13/150	2.1477911316648736443
37/400	2.2961245224574709278
59/600	2.4447734001369211213
5/48	2.593706862204915957
11/100	2.7428934601892710961
139/1200	2.8923011987318354659
73/600	3.0418975348194180255
51/400	3.1916493771609440622
2/15	3.3415230857140765674
167/1200	3.4914844713645611246
29/200	3.6414987957615750728
181/1200	3.7915307713123834342
47/300	3.9415445613396252225
13/80	4.0915037804045742292
101/600	4.2413714947997382197
209/1200	4.3911102232141796197
9/50	4.5406819375749592208
223/1200	4.6900480640681221594
23/120	4.8391694843426623916
79/400	4.9880065369009180914
61/300	5.1365190186788657976
251/1200	5.2846661868197957141
43/200	5.4324067606448643013
53/240	5.5796989238240331522
17/75	5.7265003267509151071
93/400	5.8727680891250595964
143/600	6.0184588027452192826
293/1200	6.1635285345171491813
1/4	6.3079328296794975415
307/1200	6.4516267152513548347
157/600	6.594564703705033216
107/400	6.7367007968676537412
41/150	6.877988490055122435
67/240	7.0183807764420789696
57/200	7.1578301516714032061
349/1200	7.2962886187068651431
89/300	7.4337076929325028774
121/400	7.5700384075023109839
37/120	7.7052313189438182312
377/1200	7.8392365130191287415
8/25	7.9720036108469945426
391/1200	8.1034817752894799195
199/600	8.2336197176067690198
27/80	8.3623657043836577691
103/300	8.4896675647312592842
419/1200	8.6154726977674385888
71/200	8.7397280803794775258
433/1200	8.8623802752724542671
11/30	8.9833754393068037358
149/400	9.1026593321285055265
227/600	9.2201773250953245156
461/1200	9.335874410502506257
39/100	9.4496952111113044267
19/48	9.5615839899836909786
241/600	9.671484660626571273
163/400	9.7793407974487962006
31/75	9.8850956465342312154
503/1200	9.988692136734108179
17/40	10.090072891081849965
517/1200	10.189180238533519855
131/300	10.285956226037007808
177/400	10.380342630933023748
269/600	10.472280973690923904
109/240	10.561712530982350146
23/50	10.648578349095613877
559/1200	10.732819257693705602
283/600	10.814375883918758562
191/400	10.893188666845739843
29/60	10.969197872288085151
587/1200	11.042343607957933832
99/200	11.112565838983558813
601/1200	11.17980440378652177
38/75	11.243999030321017121
41/80	11.305089352677799158
311/600	11.363014928055014955
629/1200	11.417715254098191396
53/100	11.469129786611547837
643/1200	11.517197957642726489
13/24	11.56185919394295051
219/400	11.603052935804535042
83/150	11.640718656277588947
671/1200	11.674795880767654806
113/200	11.705224207015941699
137/240	11.731943325463709518
173/300	11.754893040002264864
233/400	11.774013289109927049
353/600	11.789244167377218251
713/1200	11.800525947421424452
3/5	11.807799102191563388
727/1200	11.811004327664682326
367/600	11.810082565934291994
247/400	11.80497502869162346
187/300	11.795623221100272074
151/240	11.78196896606466677
127/200	11.763954428892674055
769/1200	11.741522142352513769
97/150	11.714615032124028319
261/400	11.683176442644208316
79/120	11.647150163346735598
797/1200	11.606480455295159238
67/100	11.561112078209171481
811/1200	11.510990317883298451
409/600	11.456061013997165021
11/16	11.39627058831633426
52/75	11.331566073282559552
839/1200	11.261895140992121546
141/200	11.187206132560752741
853/1200	11.107448087873479576
43/60	11.022570775717535397
289/400	10.932524724296317607
437/600	10.837261252122178636
881/1200	10.736732499285653047
37/50	10.63089145909853216
179/240	10.51969201010800296
451/600	10.403088948478869754
303/400	10.281038020740675041
229/300	10.153495956896330369
923/1200	10.020420503888658481
31/40	9.8817704594210348778
937/1200	9.7375057061280999818
59/75	9.587587246092292361
317/400	9.431977235701728975
479/600	9.2706390208447301243
193/240	9.1035371724360546909
81/100	8.9306375222696753731
979/1200	8.7519071991926839103
493/600	8.5673146655946727831
331/400	8.376829754206692534
5/6	8.1804237052036327037
1007/1200	7.9780692036036194038
169/200	7.7697404169577637559
1021/1200	7.5554130333233328212
257/300	7.3350642995131482289
69/80	7.1086730596137474938
521/600	6.8762197937645689949
1049/1200	6.6376866571901437875
22/25	6.3930575194769958437
1063/1200	6.142318004086666977
107/120	5.8854555280959936224
359/400	5.6224593421554698264
271/300	5.3533205706562342773
1091/1200	5.0780322520959189856
183/200	4.7965893796332933439
221/240	4.5089889418213297635
139/150	4.2152299635080059453
373/400	3.915313546893844109
563/600	3.6092429127348692204
1133/1200	3.297023441679346445
19/20	2.978662715726332764
1147/1200	2.6541705597937489424
577/600	2.3235590833833458871
387/400	1.9868427223296039157
73/75	1.6440382806192646198
47/48	1.2951649722678528952
197/200	0.94024446323920138139
1189/1200	0.57930091339364105098
299/300	0.21236101845017007781
401/400	-0.16054594805244155762
121/120	-0.5393880928110119276
1217/1200	-0.92413086084553227591
51/50	-1.3147369936351016446
1231/1200	-1.7111664873187015059
619/600	-2.113376550977669864
83/80	-2.5213215650171059057
313/300	-2.9349530396638104579
1259/1200	-3.3542195735987441726
211/200	-3.7790668127423644254
1273/1200	-4.2094374092115832853
16/15	-4.6452709804674725087
429/400	-5.0865040686732272279
647/600	-5.5330701002822877511
1301/1200	-5.9848993458769085586
109/100	-6.4419188802778550726
263/240	-6.9040525429463019793
661/600	-7.3712208986994016804
443/400	-7.8433411987613877396
167/150	-8.3203273421724758372
1343/1200	-8.8020898375782236333
9/8	-9.2885357654224109504
1357/1200	-9.7795687405669026665
341/300	-10.275088875362358554
457/400	-10.77499274319405684
689/600	-11.279173342527501385
277/240	-11.787520061478885911
29/25	-12.299918642935892513
1399/1200	-12.816251150254705625
703/600	-13.336395933559526476
471/400	-13.860227596671276765
71/60	-14.387616964692583574
1427/1200	-14.918431052276540301
239/200	-15.45253303260714045
1441/1200	-15.989782207119682212
181/150	-16.530033975989841885
97/80	-17.073139809420512896
731/600	-17.618947219755904554
1469/1200	-18.167299734452790268
123/100	-18.718036869939188757
1483/1200	-19.270994106391153479
149/120	-19.826002863458734909
499/400	-20.382890476972567191
94/75	-20.941480176662914885
1511/1200	-21.501591064923396736
253/200	-22.06303809665198142
61/48	-22.625632060202224856
383/300	-23.189179559478089607
513/400	-23.753482997206053929
773/600	-24.318340559418580929
1553/1200	-24.883546201183376736
13/10	-25.44888963361322037
1567/1200	-26.014156312191496868
787/600	-26.579127426448908821
527/400	-27.143579891027179615
397/300	-27.707286338165894058
319/240	-28.270015111648948343
267/200	-28.831530262247401271
1609/1200	-29.391591544695831957
101/75	-29.949954416239615582
541/400	-30.506370036790827868
163/120	-31.060585270730780457
1637/1200	-31.612342690397473008
137/100	-32.161380581296523269
1651/1200	-32.70743294907440323
829/600	-33.250229528293067487
111/80	-33.789495793045308726
209/150	-34.324952969450414482
1679/1200	-34.856318050069928636
281/200	-35.383303810283540165
1693/1200	-35.905618826665330142
17/12	-36.422967497400805358
569/400	-36.935050064785333096
857/600	-37.441562639844765883
1721/1200	-37.942197229119207311
36/25	-38.436641763651019745
347/240	-38.924580130218311539
871/600	-39.405692204855264971
583/400	-39.879653888700775913
439/300	-40.34613714621697201
1763/1200	-40.804810045819257388
59/40	-41.255336802959598176
1777/1200	-41.697377825704814109
223/150	-42.130589762851676624
597/400	-42.554625554620632805
899/600	-42.969134485969976861
361/240	-43.373762242572276007
151/100	-43.768150969494825297
1819/1200	-44.151939332625855647
913/600	-44.524762582888150507
611/400	-44.886252623281638989
23/15	-45.236038078796426201
1847/1200	-45.573744369237594658
309/200	-45.898993785002963456
1861/1200	-46.211405565854823894
467/300	-46.510595982726480967
25/16	-46.796178422604219132
941/600	-47.067763476525077482
1889/1200	-47.324959030730563423
79/50	-47.567370361016154705
1903/1200	-47.794600230316136643
191/120	-48.006248989562994103
639/400	-48.201914681860225823
481/300	-48.381193150007071346
1931/1200	-48.543678147413237775
323/200	-48.688961452441284187
389/240	-48.816632986213865355
122/75	-48.926280933922552871
653/400	-49.017491869674440355
983/600	-49.089850884912199623
1973/1200	-49.142941720442685918
33/20	-49.17634690210859211
1987/1200	-49.189647880137023549
997/600	-49.182425172198206489
667/400	-49.154258510206853186
251/150	-49.104726990897985315
403/240	-49.033409230208263767
337/200	-48.939883521493086565
2029/1200	-48.823727997608897108
509/300	-48.684520796889291649
681/400	-48.521840233042627228
41/24	-48.335264968997908788
2057/1200	-48.124374194724776266
43/25	-47.888747809052418556
2071/1200	-47.627966605511210854
1039/600	-47.341612462219804481
139/80	-47.029268535839293257
523/300	-46.690519459614937393
2099/1200	-46.324951545524744064
351/200	-45.932152990552982883
2113/1200	-45.511714087105453779
53/30	-45.06322743758202385
709/400	-44.586288173120608021
1067/600	-44.080494176525385321
2141/1200	-43.545446309390617716
179/100	-42.980748643429971254
431/240	-42.386008696019729212
1081/600	-41.760837669962733525
723/400	-41.104850697478293507
136/75	-40.4176670884216592
2183/1200	-39.698910582734970242
73/40	-38.948209607129859261
2197/1200	-38.165197536000111166
551/300	-37.349512956560955762
737/400	-36.500799938209700407
1109/600	-35.618708306100491488
89/48	-34.702893918924027934
93/50	-33.753018950881036267
2239/1200	-32.768752177836254461
1123/600	-31.74976926763756069
751/400	-30.695753074582722463
113/60	-29.606393938014031281
2267/1200	-28.48138998501882746
379/200	-27.320447437211608641
2281/1200	-26.123280921571053555
143/75	-24.889613785302879283
153/80	-23.619178414696985409
1151/600	-22.311716557944821547
2309/1200	-20.966979651880345644
193/100	-19.584729152605318727
2323/1200	-18.164736869957007215
233/120	-16.706785305773636202
779/400	-15.210667995910156031
293/150	-13.676189855954049748
2351/1200	-12.103167530588020444
393/200	-10.491429746543454831
473/240	-8.8408176690855625295
593/300	-7.1511852619680392172
793/400	-5.4223996507919958961
1193/600	-3.6543414897007359947
2393/1200	-1.846905331338746617
2	0
